Data-Driven Active Power Flow Modeling: A Behavioral Systems Approach

The increasing decentralization of power systems driven by a large number of renewable energy sources poses challenges in power flow optimization: Partially unknown power line properties can render model-based approaches unsuitable. With the increasing deployment of sensors, data-driven methods rise as a promising alternative, offering flexibility to adapt changes and deal with unknown properties. In this paper, we propose a novel data-driven representation of nonlinear active power flow equations for radial grids based on Willems' Fundamental Lemma. Our approach allows for direct integration of input/output data into active power flow optimization, enabling cost minimization and constraint enforcement without requiring explicit knowledge of the electrical properties of the grid. Moreover, we derive a computationally tractable convex relaxation and show in a numerical case study that our approaches yield results that are identical to optimal active power flow formulations with known parameters.

==> data/eval_acopf_nonlinearMG_solveTime.csv <==
Time,Solve Time
2020-07-02 00:00:00,0.12299990653991699
2020-07-02 00:30:00,0.12900018692016602
2020-07-02 01:00:00,0.07800006866455078
2020-07-02 01:30:00,0.10300016403198242
2020-07-02 02:00:00,0.125
2020-07-02 02:30:00,0.13400006294250488
2020-07-02 03:00:00,0.14899992942810059
2020-07-02 03:30:00,1.4449999332427979
2020-07-02 04:00:00,0.8260002136230469
2020-07-02 04:30:00,1.2920000553131104
2020-07-02 05:00:00,0.33100008964538574
2020-07-02 05:30:00,2.1499998569488525
2020-07-02 06:00:00,0.8040001392364502
2020-07-02 06:30:00,0.7109999656677246
2020-07-02 07:00:00,0.5989999771118164
2020-07-02 07:30:00,0.6739997863769531
2020-07-02 08:00:00,0.47099995613098145
2020-07-02 08:30:00,0.127000093460083
2020-07-02 09:00:00,0.14400005340576172
2020-07-02 09:30:00,0.12299990653991699
2020-07-02 10:00:00,0.0989999771118164
2020-07-02 10:30:00,0.10400009155273438
2020-07-02 11:00:00,0.08100008964538574
2020-07-02 11:30:00,0.10000014305114746
2020-07-02 12:00:00,0.07299995422363281
2020-07-02 12:30:00,0.0840001106262207
2020-07-02 13:00:00,0.06599998474121094
2020-07-02 13:30:00,0.07400012016296387
2020-07-02 14:00:00,0.0709998607635498
2020-07-02 14:30:00,0.17499995231628418
2020-07-02 15:00:00,0.0690000057220459
2020-07-02 15:30:00,0.09099984169006348
2020-07-02 16:00:00,0.09200000762939453
2020-07-02 16:30:00,0.12100005149841309
2020-07-02 17:00:00,0.10599994659423828
2020-07-02 17:30:00,0.09100008010864258
2020-07-02 18:00:00,0.10899996757507324
2020-07-02 18:30:00,0.11500000953674316
2020-07-02 19:00:00,0.09100008010864258
2020-07-02 19:30:00,0.09599995613098145
2020-07-02 20:00:00,0.18700003623962402
2020-07-02 20:30:00,0.22900009155273438
2020-07-02 21:00:00,0.13699984550476074
2020-07-02 21:30:00,0.24900007247924805
2020-07-02 22:00:00,0.20000004768371582
2020-07-02 22:30:00,0.21000003814697266
2020-07-02 23:00:00,0.11499977111816406
2020-07-02 23:30:00,0.12299990653991699
2020-07-03 00:00:00,0.15900015830993652
2020-07-03 00:30:00,0.12600016593933105
2020-07-03 01:00:00,0.9070000648498535
2020-07-03 01:30:00,0.8380000591278076
2020-07-03 02:00:00,0.437999963760376
2020-07-03 02:30:00,0.46699976921081543
2020-07-03 03:00:00,0.46700000762939453
2020-07-03 03:30:00,0.1549999713897705
2020-07-03 04:00:00,0.2609999179840088
2020-07-03 04:30:00,1.2720000743865967
2020-07-03 05:00:00,1.2360000610351562
2020-07-03 05:30:00,1.2909998893737793
2020-07-03 06:00:00,1.8389999866485596
2020-07-03 06:30:00,1.0480000972747803
2020-07-03 07:00:00,2.0799999237060547
2020-07-03 07:30:00,1.7769999504089355
2020-07-03 08:00:00,1.49399995803833
2020-07-03 08:30:00,1.188999891281128
2020-07-03 09:00:00,1.2000000476837158
2020-07-03 09:30:00,0.6840000152587891
2020-07-03 10:00:00,0.5269999504089355
2020-07-03 10:30:00,0.5239999294281006
2020-07-03 11:00:00,0.45799994468688965
2020-07-03 11:30:00,0.48000001907348633
2020-07-03 12:00:00,0.9139997959136963
2020-07-03 12:30:00,1.1369998455047607
2020-07-03 13:00:00,0.16200017929077148
2020-07-03 13:30:00,0.127000093460083
2020-07-03 14:00:00,0.09399986267089844
2020-07-03 14:30:00,0.1790001392364502
2020-07-03 15:00:00,0.10400009155273438
2020-07-03 15:30:00,0.11500000953674316
2020-07-03 16:00:00,0.10599994659423828
2020-07-03 16:30:00,0.11400008201599121
2020-07-03 17:00:00,0.17299985885620117
2020-07-03 17:30:00,0.12999987602233887
2020-07-03 18:00:00,0.25999999046325684
2020-07-03 18:30:00,0.21199989318847656
2020-07-03 19:00:00,0.1549999713897705
2020-07-03 19:30:00,0.3580000400543213
2020-07-03 20:00:00,0.2929999828338623
2020-07-03 20:30:00,0.3619999885559082
2020-07-03 21:00:00,1.500999927520752
2020-07-03 21:30:00,1.8250000476837158
2020-07-03 22:00:00,0.934999942779541
2020-07-03 22:30:00,0.5490000247955322
2020-07-03 23:00:00,0.0690000057220459
2020-07-03 23:30:00,0.5480000972747803
2020-07-04 00:00:00,0.4069998264312744
2020-07-04 00:30:00,0.06300020217895508
2020-07-04 01:00:00,0.10899996757507324
2020-07-04 01:30:00,0.5350000858306885
2020-07-04 02:00:00,0.07599997520446777
2020-07-04 02:30:00,0.21700000762939453
2020-07-04 03:00:00,0.11800003051757812
2020-07-04 03:30:00,0.0970001220703125
2020-07-04 04:00:00,0.10100007057189941
2020-07-04 04:30:00,1.749000072479248
2020-07-04 05:00:00,2.2070000171661377
2020-07-04 05:30:00,0.5079998970031738
2020-07-04 06:00:00,1.2750000953674316
2020-07-04 06:30:00,0.6050000190734863
2020-07-04 07:00:00,0.8810000419616699
2020-07-04 07:30:00,0.6289999485015869
2020-07-04 08:00:00,0.5329999923706055
2020-07-04 08:30:00,0.2999999523162842
2020-07-04 09:00:00,0.8870000839233398
2020-07-04 09:30:00,0.15799999237060547
2020-07-04 10:00:00,0.11500000953674316
2020-07-04 10:30:00,0.11399984359741211
2020-07-04 11:00:00,0.18799996376037598
2020-07-04 11:30:00,0.1419999599456787
2020-07-04 12:00:00,0.08500003814697266
2020-07-04 12:30:00,0.1100001335144043
2020-07-04 13:00:00,0.15900015830993652
2020-07-04 13:30:00,0.20099997520446777
2020-07-04 14:00:00,0.3259999752044678
2020-07-04 14:30:00,0.19700002670288086
2020-07-04 15:00:00,0.23099994659423828
2020-07-04 15:30:00,0.1359999179840088
2020-07-04 16:00:00,0.11299991607666016
2020-07-04 16:30:00,0.5399999618530273
2020-07-04 17:00:00,0.21899986267089844
2020-07-04 17:30:00,0.12999987602233887
2020-07-04 18:00:00,0.12600016593933105
2020-07-04 18:30:00,0.9340000152587891
2020-07-04 19:00:00,0.9820001125335693
2020-07-04 19:30:00,0.8190000057220459
2020-07-04 20:00:00,0.6069998741149902
2020-07-04 20:30:00,1.7920000553131104
2020-07-04 21:00:00,1.315000057220459
2020-07-04 21:30:00,1.1180000305175781
2020-07-04 22:00:00,1.3969998359680176
2020-07-04 22:30:00,0.08899998664855957
2020-07-04 23:00:00,0.10100007057189941
2020-07-04 23:30:00,0.12600016593933105
2020-07-05 00:00:00,0.11599993705749512
2020-07-05 00:30:00,0.12199997901916504
2020-07-05 01:00:00,0.7850000858306885
2020-07-05 01:30:00,0.15200018882751465
2020-07-05 02:00:00,0.13199996948242188
2020-07-05 02:30:00,0.752000093460083
2020-07-05 03:00:00,1.4249999523162842
2020-07-05 03:30:00,1.3379998207092285
2020-07-05 04:00:00,1.5149998664855957
2020-07-05 04:30:00,0.9919998645782471
2020-07-05 05:00:00,1.8020000457763672
2020-07-05 05:30:00,1.7060000896453857
2020-07-05 06:00:00,0.8600001335144043
2020-07-05 06:30:00,1.2100000381469727
2020-07-05 07:00:00,1.0429999828338623
2020-07-05 07:30:00,0.4369997978210449
2020-07-05 08:00:00,0.2480001449584961
2020-07-05 08:30:00,0.2719998359680176
2020-07-05 09:00:00,0.24499988555908203
2020-07-05 09:30:00,0.23799991607666016
2020-07-05 10:00:00,0.23800015449523926
2020-07-05 10:30:00,0.10100007057189941
2020-07-05 11:00:00,0.12099981307983398
2020-07-05 11:30:00,0.08600020408630371
2020-07-05 12:00:00,0.10199999809265137
2020-07-05 12:30:00,0.09400010108947754
2020-07-05 13:00:00,0.0820000171661377
2020-07-05 13:30:00,0.09399986267089844
2020-07-05 14:00:00,0.11299991607666016
2020-07-05 14:30:00,0.10699987411499023
2020-07-05 15:00:00,0.10400009155273438
2020-07-05 15:30:00,0.09999990463256836
2020-07-05 16:00:00,0.10400009155273438
2020-07-05 16:30:00,0.10899996757507324
2020-07-05 17:00:00,0.12000012397766113
2020-07-05 17:30:00,0.1119999885559082
2020-07-05 18:00:00,0.10400009155273438
2020-07-05 18:30:00,0.10000014305114746
2020-07-05 19:00:00,0.08799982070922852
2020-07-05 19:30:00,0.10199999809265137
2020-07-05 20:00:00,0.2049999237060547
2020-07-05 20:30:00,0.18900012969970703
2020-07-05 21:00:00,0.17100000381469727
2020-07-05 21:30:00,0.39800000190734863
2020-07-05 22:00:00,0.4759998321533203
2020-07-05 22:30:00,0.6909999847412109
2020-07-05 23:00:00,0.13000011444091797
2020-07-05 23:30:00,0.08899998664855957
2020-07-06 00:00:00,0.09200000762939453
2020-07-06 00:30:00,0.08899998664855957
2020-07-06 01:00:00,0.08300018310546875
2020-07-06 01:30:00,0.6500000953674316
2020-07-06 02:00:00,0.503000020980835
2020-07-06 02:30:00,0.7109999656677246
2020-07-06 03:00:00,0.6919999122619629
2020-07-06 03:30:00,0.7029998302459717
2020-07-06 04:00:00,0.18000006675720215
2020-07-06 04:30:00,0.11400008201599121
2020-07-06 05:00:00,1.062000036239624
2020-07-06 05:30:00,1.501000165939331
2020-07-06 06:00:00,1.6309998035430908
2020-07-06 06:30:00,0.9739999771118164
2020-07-06 07:00:00,0.8619999885559082
2020-07-06 07:30:00,1.1409997940063477
2020-07-06 08:00:00,0.7820000648498535
2020-07-06 08:30:00,0.8630001544952393
2020-07-06 09:00:00,0.17799997329711914
2020-07-06 09:30:00,0.13499999046325684
2020-07-06 10:00:00,0.10400009155273438
2020-07-06 10:30:00,0.10099983215332031
2020-07-06 11:00:00,0.11300015449523926
2020-07-06 11:30:00,0.0989999771118164
2020-07-06 12:00:00,0.09100008010864258
2020-07-06 12:30:00,0.08899998664855957
2020-07-06 13:00:00,0.06500005722045898
2020-07-06 13:30:00,0.06299996376037598
2020-07-06 14:00:00,0.06599998474121094
2020-07-06 14:30:00,0.08699989318847656
2020-07-06 15:00:00,0.0969998836517334
2020-07-06 15:30:00,0.10899996757507324
2020-07-06 16:00:00,0.08999991416931152
2020-07-06 16:30:00,0.10100007057189941
2020-07-06 17:00:00,0.11500000953674316
2020-07-06 17:30:00,0.11899995803833008
2020-07-06 18:00:00,0.10400009155273438
2020-07-06 18:30:00,0.1119999885559082
2020-07-06 19:00:00,0.11400008201599121
2020-07-06 19:30:00,0.11500000953674316
2020-07-06 20:00:00,0.2990000247955322
2020-07-06 20:30:00,0.3409998416900635
2020-07-06 21:00:00,0.7389998435974121
2020-07-06 21:30:00,1.6510000228881836
2020-07-06 22:00:00,1.6070001125335693
2020-07-06 22:30:00,1.4679999351501465
2020-07-06 23:00:00,1.2079999446868896
2020-07-06 23:30:00,0.8039999008178711
2020-07-07 00:00:00,0.08600020408630371
2020-07-07 00:30:00,0.08099985122680664
2020-07-07 01:00:00,0.1100001335144043
2020-07-07 01:30:00,0.14499998092651367
2020-07-07 02:00:00,0.09999990463256836
2020-07-07 02:30:00,0.09599995613098145
2020-07-07 03:00:00,0.1119999885559082
2020-07-07 03:30:00,0.13100004196166992
2020-07-07 04:00:00,1.3960001468658447
2020-07-07 04:30:00,1.623000144958496
2020-07-07 05:00:00,1.6700000762939453
2020-07-07 05:30:00,0.502000093460083
2020-07-07 06:00:00,1.0090000629425049
2020-07-07 06:30:00,1.055999994277954
2020-07-07 07:00:00,2.125999927520752
2020-07-07 07:30:00,1.1119999885559082
2020-07-07 08:00:00,0.7549998760223389
2020-07-07 08:30:00,0.15599989891052246
2020-07-07 09:00:00,0.10800004005432129
2020-07-07 09:30:00,0.09299993515014648
2020-07-07 10:00:00,0.08899998664855957
2020-07-07 10:30:00,0.09999990463256836
2020-07-07 11:00:00,0.3710000514984131
2020-07-07 11:30:00,0.09100008010864258
2020-07-07 12:00:00,0.09200000762939453
2020-07-07 12:30:00,0.10000014305114746
2020-07-07 13:00:00,0.08499979972839355
2020-07-07 13:30:00,0.10299992561340332
2020-07-07 14:00:00,0.10100007057189941
2020-07-07 14:30:00,0.09600019454956055
2020-07-07 15:00:00,0.11800003051757812
2020-07-07 15:30:00,0.10899996757507324
2020-07-07 16:00:00,0.11299991607666016
2020-07-07 16:30:00,0.09599995613098145
2020-07-07 17:00:00,0.09299993515014648
2020-07-07 17:30:00,0.1100001335144043
2020-07-07 18:00:00,0.12000012397766113
2020-07-07 18:30:00,0.11599993705749512
2020-07-07 19:00:00,0.12199997901916504
2020-07-07 19:30:00,0.1940000057220459
2020-07-07 20:00:00,0.23199987411499023
2020-07-07 20:30:00,0.23099994659423828
2020-07-07 21:00:00,0.2650001049041748
2020-07-07 21:30:00,0.1919999122619629
2020-07-07 22:00:00,0.21299982070922852
2020-07-07 22:30:00,0.09200000762939453
2020-07-07 23:00:00,0.6510000228881836
2020-07-07 23:30:00,1.0299999713897705
2020-07-08 00:00:00,0.7969999313354492
2020-07-08 00:30:00,1.4119999408721924
2020-07-08 01:00:00,0.48600006103515625
2020-07-08 01:30:00,0.7170000076293945
2020-07-08 02:00:00,0.12000012397766113
2020-07-08 02:30:00,0.1099998950958252
2020-07-08 03:00:00,0.12199997901916504
2020-07-08 03:30:00,0.12999987602233887
2020-07-08 04:00:00,0.6380000114440918
2020-07-08 04:30:00,0.9769999980926514
2020-07-08 05:00:00,1.75600004196167
2020-07-08 05:30:00,1.187999963760376
2020-07-08 06:00:00,1.1569998264312744
2020-07-08 06:30:00,1.2089998722076416
2020-07-08 07:00:00,1.7889997959136963
2020-07-08 07:30:00,1.375999927520752
2020-07-08 08:00:00,0.9859998226165771
2020-07-08 08:30:00,0.17499995231628418
2020-07-08 09:00:00,0.12299990653991699
2020-07-08 09:30:00,0.12800002098083496
2020-07-08 10:00:00,0.13499999046325684
2020-07-08 10:30:00,0.13199996948242188
2020-07-08 11:00:00,0.12800002098083496
2020-07-08 11:30:00,0.15799999237060547
2020-07-08 12:00:00,0.19000005722045898
2020-07-08 12:30:00,0.1360001564025879
2020-07-08 13:00:00,0.14499998092651367
2020-07-08 13:30:00,0.14100003242492676
2020-07-08 14:00:00,0.13100004196166992
2020-07-08 14:30:00,0.10399985313415527
2020-07-08 15:00:00,0.09800004959106445
2020-07-08 15:30:00,0.10899996757507324
2020-07-08 16:00:00,0.10799980163574219
2020-07-08 16:30:00,0.13699984550476074
2020-07-08 17:00:00,0.5840001106262207
2020-07-08 17:30:00,0.5649998188018799
2020-07-08 18:00:00,0.5779998302459717
2020-07-08 18:30:00,0.12000012397766113
2020-07-08 19:00:00,0.8940000534057617
2020-07-08 19:30:00,1.4739999771118164
2020-07-08 20:00:00,0.9459998607635498
2020-07-08 20:30:00,0.9739999771118164
2020-07-08 21:00:00,1.7079999446868896
2020-07-08 21:30:00,0.8870000839233398
2020-07-08 22:00:00,1.125
2020-07-08 22:30:00,1.1670000553131104
2020-07-08 23:00:00,1.253999948501587
2020-07-08 23:30:00,1.311999797821045


==> data/eval_dd_convex_acopf_nonlinearMG.csv <==
Time,Conv. 1 Power,Conv. 2 Power,Storage 1 Power,Storage 2 Power,Wind Power,PV Power,Load,Stored Energy 1,Stored Energy 2,Line Power 12,Line Power 21,Line Power 24,Line Power 42,Line Power 25,Line Power 52,Line Power 35,Line Power 53,Solve Time,Energy Related Cost,Power Related Cost,RES Share,Line Power Violations,Available PV Power,Available Wind Power
2020-07-02 00:00:00,0.0,0.5820130676546609,6.765466091691874e-08,6.765466091681032e-08,0.053344,0.0,-0.6336538461538461,0.49999996617266956,0.49999996617266956,-5.615508058554042e-13,5.617728504603292e-13,-6.846030364826561e-08,6.846030364826561e-08,0.053344140019692565,-0.053329915801670014,0.5820130677226252,-0.580323926961547,0.4649999141693115,[6.76546609e-05],[1.2196035],0.08395907019098355,0.0,0.0,0.05334417357030049
2020-07-02 00:30:00,0.0,0.5585620176552775,1.76552774457453e-08,1.76552774457453e-08,0.045889,0.0,-0.6028846153846154,0.49999995734503083,0.49999995734503083,-2.5934809855243657e-13,2.5934809855243657e-13,-1.833592522260119e-08,1.833592522260119e-08,0.04588903930865573,-0.04587851269030452,0.558562017717176,-0.5570060998260167,0.5669999122619629,[8.53099383e-05],[0.83203249],0.07591847143757718,0.0,0.0,0.04588927319215436
2020-07-02 01:00:00,0.0,0.5013499757534364,-2.4246563528436058e-08,-2.4246563528381847e-08,0.084555,0.0,-0.5846153846153846,0.4999999694683126,0.4999999694683126,-4.169997680492088e-13,4.169997680492088e-13,2.3784824332295784e-08,-2.378482455434039e-08,0.08455495412745084,-0.08451922137182133,0.5013499757930848,-0.5000961613297987,0.07500004768371582,[6.10633748e-05],[0.71928647],0.14431522259998575,0.0,0.0,0.08455509108780392
2020-07-02 01:30:00,0.0,0.5219681861166204,1.8611662044257932e-07,-8.138833795574992e-07,0.050558,0.0,-0.5711538461538461,0.4999998764100024,0.5000003764100024,-4.53859172466764e-13,4.53859172466764e-13,8.133609596949753e-07,-8.133609565863509e-07,0.0505573752871622,-0.05054459825543778,0.5219681861668533,-0.5206092457001563,0.4759998321533203,[0.00012359],[0.77596817],0.0883069747064546,0.0,0.0,0.05055832287005482
2020-07-02 02:00:00,0.0,0.5361476874135255,-3.125864744550795e-07,6.874135255449448e-07,0.037408,0.0,-0.5721153846153846,0.5000000327032396,0.5000000327032397,-7.178702077226262e-13,7.180922523275513e-13,-6.879888991839778e-07,6.879889016264684e-07,0.0374083782233825,-0.03740138259187398,0.5361476874696487,-0.5347139995960026,0.4090001583099365,[0.],[0.80676486],0.06522117446351619,0.0,0.0,0.03740800512218202
2020-07-02 02:30:00,0.0,0.5271039786885995,-2.1311400498871032e-08,-2.1311400498816822e-08,0.03390297234112879,0.0,-0.5596153846153846,0.5000000433589398,0.5000000433589399,-4.629630012686903e-13,4.631850458736153e-13,2.077377603271202e-08,-2.077377603271202e-08,0.03390293289581181,-0.033897186821392644,0.527103978741905,-0.5257181955292196,0.43400001525878906,[0.],[0.79663631],0.06043236158606663,0.0,0.0,0.03390297234112879
2020-07-02 03:00:00,0.0,0.5131538574543708,-1.4254562922058362e-07,-1.4254562922058362e-07,0.04201488295156421,0.0,-0.5538461538461539,0.5000001146317544,0.5000001146317545,-4.3920422854171193e-13,4.3920422854171193e-13,1.420609270219586e-07,-1.420609272440032e-07,0.042014600713134787,-0.042005776423683416,0.5131538575034076,-0.5118403753771974,0.5939998626708984,[0.],[0.77019813],0.07567952132249596,0.0,0.0,0.04201488295156421
2020-07-02 03:30:00,0.0,0.5189054634088742,4.63408874275934e-07,4.634088742759882e-07,0.03244192398869247,0.0,-0.55,0.4999998829273173,0.4999998829273174,-4.4919623576333834e-13,4.489741911584133e-13,-4.6391280861257655e-07,4.63912809500755e-07,0.03244285378943457,-0.03243759194567519,0.5189054634592634,-0.5175624059284807,0.500999927520752,[0.00023415],[0.78608134],0.05884106861714842,0.0,0.0,0.03244192398869247
2020-07-02 04:00:00,0.0,0.2992587539720841,-2.4602791589114006e-07,-2.4602791589114006e-07,0.247649,0.0,-0.5461538461538461,0.5000000059412752,0.5000000059412754,-1.8829382497642655e-13,1.8829382497642655e-13,2.458703114438521e-07,-2.4587031099976286e-07,0.24764850853550224,-0.2473422270240948,0.29925875397508417,-0.29881161877040263,0.5460000038146973,[0.],[0.29982086],0.4528171725719787,0.0,0.0,0.24764907756681573
2020-07-02 04:30:00,0.0,0.4913611063349783,1.0633497834902986e-07,1.0633497834908407e-07,0.03869671933768491,0.0,-0.5288461538461539,0.49999995277378606,0.49999995277378617,-6.048495038157853e-13,6.048495038157853e-13,-1.06743146766064e-07,1.06743146766064e-07,0.038696934408250616,-0.03868944858590462,0.4913611063781509,-0.49015670354089136,0.11700010299682617,[9.44524278e-05],[0.74168902],0.07300468352235809,0.0,0.0,0.03869671933768491
2020-07-02 05:00:00,0.0,0.14110902779899756,2.779899754899555e-08,2.779899754899555e-08,0.402105,0.0,-0.5423076923076923,0.4999999388742873,0.4999999388742874,2.9753977059954195e-14,-2.9753977059954195e-14,-2.8027138387898276e-08,2.8027138387898276e-08,0.40210505615818426,-0.40129815387440937,0.14110902794874214,-0.14100953810482308,0.04699993133544922,[0.00012225],[-0.04989809],0.7402330173132367,0.0,0.0,0.40210537784485
2020-07-02 05:30:00,0.0,0.4112418747325178,-1.25267482208979e-07,-1.25267482208979e-07,0.17148,0.0,-0.5817307692307693,0.5000000015080284,0.5000000015080285,-1.3589129821411916e-13,1.3589129821411916e-13,1.2499551482747506e-07,-1.2499551460543046e-07,0.17147975080329636,-0.17133284750877253,0.41124187474102714,-0.41039792076678583,0.11599993705749512,[0.],[0.5208919],0.2942743033367595,0.0,0.0,0.1714803808546524
2020-07-02 06:00:00,0.0,0.572688064610965,6.461096505689864e-08,6.461096505689864e-08,0.055886,0.0,-0.6269230769230769,0.49999996920254586,0.49999996920254597,-8.1556983388964e-13,8.15791878494565e-13,-6.536787844346748e-08,6.536787866551208e-08,0.05588613363910877,-0.055870521671134155,0.572688064676224,-0.5710525520655556,0.10100007057189941,[6.15949082e-05],[0.84423514],0.0889091543183161,0.0,0.0,0.055886043581953565
2020-07-02 06:30:00,0.0,0.3686558715583062,-1.2844169380241957e-07,-1.2844169380241957e-07,0.2892087604821734,0.0260056933085124,-0.6826923076923077,0.5000000334233927,0.5000000334233928,-1.871836019518014e-13,1.8740564655672642e-13,-0.026002184234627856,0.026005565243563566,0.31521081729146294,-0.3147147787140503,0.36865587157099533,-0.3679775280953812,0.07399988174438477,[0.],[0.33980521],0.4609274017474266,0.0,0.0260056933085124,0.2892087604821734
2020-07-02 07:00:00,0.0,0.4522591303096693,1.3030966928217428e-07,-0.12883786969033073,0.3302405429467154,0.101667,-0.7538461538461538,0.4999999682685581,0.5644189682685582,-4.556355293061642e-13,4.556355293061642e-13,0.027174560860907304,-0.02717086907700983,0.30306611424042984,-0.3026075372387016,0.4522591303123007,-0.4512386149113097,0.05500006675720215,[3.17314419e-05],[0.35731303],0.5718138463603177,0.0,0.1016673332214356,0.3302405429467154
2020-07-02 07:30:00,0.0,0.0,5.046710765872243e-07,0.1288385046710766,0.328103,0.360066,-0.8125,0.4999997159330198,0.4999997159330199,-3.0686564400639327e-13,3.0686564400639327e-13,-0.4877121074207251,0.48890451017096015,0.8158156263925369,-0.812499987536702,2.192024339819909e-12,-2.192024339819909e-12,0.026999950408935547,[0.00056813],[-0.44610642],0.8423038600981487,0.0,0.360066464742024,0.32810321829994704
2020-07-02 08:00:00,0.0,0.0,-4.2502774377740134e-05,-0.00869550277437774,0.33278,0.555325,-0.8740384615384615,0.5000209673202086,0.5043474673202087,-7.187583861423263e-13,7.189804307472514e-13,-0.5451392779623492,0.5466295044018856,0.8778767945331056,-0.8740384441619442,2.5583979379462107e-12,-2.5583979379462107e-12,0.023000001907348633,[0.],[-0.82110997],1.0099366994712011,0.0,0.55532599995931,0.3327802511282452
2020-07-02 08:30:00,0.0,0.0,-1.716856412297546e-07,-0.16737517168564123,0.344187,0.731758,-0.9028846153846154,0.5000210531630292,0.5880350531630294,-7.722711359292589e-13,7.722711359292589e-13,-0.5627943604607211,0.5643828364091303,0.9069812108023929,-0.9028845952252094,2.7404745139847364e-12,-2.7402524693798114e-12,0.0410001277923584,[0.],[-0.99873882],1.1842185044923634,0.0,0.731758005777994,0.34418705256083193
2020-07-02 09:00:00,0.0,0.0,-7.54874279098542e-06,-0.373251548742791,0.382975,0.922057,-0.9259615384615385,0.5000248275344248,0.7746608275344249,-8.204548151979907e-13,8.202327705930657e-13,-0.5473033600060733,0.5488054602264463,0.9302708352798021,-0.9259615158239258,4.330757974457811e-12,-4.330757974457811e-12,0.02500009536743164,[0.],[-1.20977367],1.4005902044138983,0.0,0.92205733235677,0.38297507422234467
2020-07-02 09:30:00,0.0,0.0,-1.1409870496882461e-06,-0.5277791409870497,0.350673,1.109063,-0.9259615384615385,0.5000253980279497,1.0385503980279498,-8.164580123093401e-13,8.166800569142652e-13,-0.5795989518705456,0.5812838678898129,0.9302708352812459,-0.925961515825356,2.8910207561239076e-12,-2.8907987115189826e-12,0.03600001335144043,[0.],[-1.36321233],1.5663147634225165,0.0,1.1090633239746102,0.35067304359941537
2020-07-02 10:00:00,0.0,0.0,1.1534466757157774e-07,-0.7303318846553324,0.3856167487883502,1.282328674316406,-0.9317307692307693,0.5000253403556159,1.4037163403556159,-8.317790900491673e-13,8.317790900491673e-13,-0.5504771990457875,0.5519967988387431,0.9360940877957655,-0.9317307459398472,2.9252156252823625e-12,-2.9252156252823625e-12,0.023000001907348633,[0.],[-1.55430547],1.778926124161426,0.0,1.282328674316406,0.3856167487883502
2020-07-02 10:30:00,0.0,0.0,-3.200362807447357e-08,-0.898620032003628,0.439683,1.414802665201822,-0.95,0.5000253563574298,1.8530263563574298,-8.737455203799982e-13,8.735234757750732e-13,-0.5148536277106017,0.516182643235894,0.9545366217355373,-0.9499999745314054,3.042899265892629e-12,-3.042899265892629e-12,0.01900005340576172,[0.],[-1.72161806],1.9401113115528283,0.0,1.414802665201822,0.4396831016902471
2020-07-02 11:00:00,0.0,0.0,-0.4400372170194571,-0.43437221701945705,0.400523,1.434372,-0.9509615384615384,0.7200439648671584,2.0702124648671583,-7.693845560652335e-13,7.691625114603085e-13,-0.9950215564422149,0.9999997920219355,0.9555073755069017,-0.9509615128705742,4.7339909770016675e-12,-4.7342130216065925e-12,0.020999908447265625,[0.],[-1.68906807],1.9103826908257162,0.0,1.434372001139322,0.4005230396277889
2020-07-02 11:30:00,0.0,0.0,-0.3864612192510755,-0.4078482192510755,0.34694799450583036,1.407847,-0.9509615384615384,0.9132745744926961,2.274136574492696,-7.691625114603085e-13,7.691625114603085e-13,-0.9950205641664702,0.9999987897860665,0.9555073755053087,-0.9509615128689963,4.7339909770016675e-12,-4.7342130216065925e-12,0.023999929428100586,[0.],[-1.62636686],1.826987385221135,0.0,1.407847998046876,0.34694799450583036
2020-07-02 12:00:00,0.0,0.0,-0.3596330431436246,-0.6415020431436247,0.335652,1.641501991780598,-0.9663461538461539,1.0930910960645084,2.5948875960645084,-8.020251129892131e-13,8.020251129892131e-13,-0.9950217209534475,0.9999999581844765,0.9710407159116794,-0.9663461262947772,3.2605029787191597e-12,-3.2605029787191597e-12,0.031000137329101562,[0.],[-1.84198519],2.0257332933332934,0.0,1.641501991780598,0.33565231602715995
2020-07-02 12:30:00,0.0,0.0,-0.33806024950613667,-0.5331722495061366,0.30437078690738484,1.5331719970703122,-0.9567307692307693,1.2621212208175767,2.8614737208175764,-7.815970093361102e-13,7.815970093361102e-13,-0.9950215215652507,0.9999997567948882,0.9613320957916247,-0.9567307429190388,3.1947777756613505e-12,-3.1947777756613505e-12,0.02200007438659668,[0.],[-1.71620399],1.901607395230661,0.0,1.5331719970703122,0.30437078690738484
2020-07-02 13:00:00,0.0,0.0,-0.3351218554804055,-0.8945038554804056,0.276194,1.89450399576823,-0.9317307692307693,1.4296821485577795,3.3087256485577794,-7.291944825738028e-13,7.291944825738028e-13,-0.9950219096000794,1.0000001487246797,0.9360940877954549,-0.9317307459395396,3.027800232757727e-12,-3.028022277362652e-12,0.016000032424926758,[0.],[-2.03722182],2.306621957539045,0.0,1.89450399576823,0.27619422510163094
2020-07-02 13:30:00,0.0,0.0,-0.3164422398119093,-0.38254423981190927,0.250721,1.382544,-0.925,1.5879032684637342,3.499997768463734,-7.154277170684509e-13,7.154277170684509e-13,-0.9950215330728982,0.9999997684180455,0.9293003261154911,-0.9249999774708324,2.9838354009825707e-12,-2.9838354009825707e-12,0.026000022888183594,[0.],[-1.53234936],1.7481564269960697,0.0,1.875340661621094,0.25072152178569723
2020-07-02 14:00:00,0.0,0.0,-0.42878011996304943,-2.119963049462305e-06,0.350443,1.000002,-0.9125,1.802293328445259,3.499998828445259,-6.903366767119223e-13,6.901146321069973e-13,-0.9950216513653529,0.9999998878978797,0.916684562785633,-0.9124999788336532,4.354294702579864e-12,-4.354516747184789e-12,0.03900003433227539,[0.],[-1.23747828],1.465226825364755,0.0,1.883147342936198,0.350443363705624
2020-07-02 14:30:00,0.0,0.0,-0.3811440158588997,-2.01585889968766e-06,0.297955,1.000002,-0.9076923076923077,1.9928653363747086,3.4999998363747085,-6.80788758700146e-13,6.80788758700146e-13,-0.9950217543037321,0.9999999918695202,0.9118327692750208,-0.9076922870376889,1.4357404154452524e-12,-1.4359624600501775e-12,1.1109998226165771,[0.],[-1.2002515],1.4157302267357692,0.0,1.670034670003256,0.2979553634355113
2020-07-02 15:00:00,0.0,0.0,-0.36309438151169804,-3.8151169805093754e-07,0.28766870901710256,1.0,-0.9153846153846154,2.1744125271305577,3.5000000271305574,-6.961098364399732e-13,6.958877918350481e-13,-0.9950213924970284,0.9999996264311226,0.9195957517249467,-0.9153845939076042,4.382272322800418e-12,-4.382272322800418e-12,0.09200000762939453,[2.71305574e-05],[-1.19382551],1.3927157634029497,0.0,1.570952659098308,0.28766870901710256
2020-07-02 15:30:00,0.0,0.0,-0.4102379256137288,7.438627118352276e-08,0.332871,1.0,-0.9134615384615384,2.3795314899374223,3.4999999899374217,-6.923350781562476e-13,6.923350781562476e-13,-0.9950218438169327,1.000000082281224,0.9176549496987603,-0.9134615171950777,2.90878432451791e-12,-2.909006369122835e-12,1.0920000076293945,[0.],[-1.225273],1.4446381010407354,0.0,1.29677666422526,0.3328710203229646
2020-07-02 16:00:00,0.0,0.0,-0.3722760991747018,-9.917470179636456e-08,0.324996,1.0,-0.9432692307692307,2.565669539524773,3.500000039524773,-7.531752999057062e-13,7.531752999057062e-13,-0.9950216728671109,0.9999999096154655,0.9477416087957391,-0.9432692061198675,3.1041835768519377e-12,-3.1044056214568627e-12,0.127000093460083,[3.95247728e-05],[-1.22276919],1.3907509822976614,0.0,1.3419946614583338,0.3249964308574298
2020-07-02 16:30:00,0.0,0.0,-0.39759821545952906,-2.1545952906022736e-07,0.397893,1.0,-0.9903846153846154,2.7644686472545374,3.5000001472545375,-8.548717289613705e-13,8.548717289613705e-13,-0.9950215593188052,0.9999997949274,0.9953163852774214,-0.990384584518271,3.4279246108326333e-12,-3.4281466554375584e-12,0.815000057220459,[0.00014725],[-1.27855457],1.3974813452045096,0.0,1.207684010823568,0.39789315660382935
2020-07-02 17:00:00,0.0,0.10000015228223895,-0.4660168477177611,1.5228223893990964e-07,0.385789,1.0,-1.010576923076923,2.997477071113418,3.500000071113418,1.567634910770721e-12,-1.567634910770721e-12,-0.9950219143374539,1.0000001535096064,0.9147940708051099,-0.9106266986991545,0.10000017426061492,-0.09995019875883249,0.931999921798706,[7.11134178e-05],[-1.01902929],1.3589198165687462,0.0,1.061611998494466,0.38578921381647957
2020-07-02 17:30:00,0.0,0.09999989314878235,-1.0685121765033681e-07,0.18675589314878235,0.2942565348847935,0.43278466796875,-1.0076923076923077,2.997477124539027,3.4066221245390267,1.0675904604795505e-12,-1.0673684158746255e-12,-0.6176268766386204,0.6195405635069948,0.9118833094210297,-0.9077423689856718,0.09999990275470005,-0.09994992752422416,0.13100004196166992,[0.],[-0.44585224],0.7171468126871571,0.0,0.43278466796875,0.2942565348847935
2020-07-02 18:00:00,0.0,0.0,5.443358326098768e-07,0.3305025443358326,0.370841,0.27443399963379,-0.9692307692307692,2.997476852371111,3.2413708523711104,-1.3564704914870163e-12,1.3566925360919413e-12,-0.6031119119339978,0.6049365544705241,0.9739534855048333,-0.9692307412916323,4.7766235411472735e-12,-4.7766235411472735e-12,0.04799985885620117,[0.],[-0.38458162],0.6612927748299618,0.0,0.27443399963379,0.37084104579126353
2020-07-02 18:30:00,0.0,0.0,2.6121760395665314e-06,0.6599036121760397,0.146212,0.12723960062662762,-0.9259615384615385,2.997475546283091,2.9114190462830907,-7.80486786311485e-13,7.807088309164101e-13,-0.7840561955045167,0.7871432212294265,0.9302708352855504,-0.9259615158296206,1.4632739464559563e-12,-1.4634959910608814e-12,0.04900002479553223,[0.],[-0.21121376],0.292976169812329,0.0,0.12723960062662762,0.1462120039475679
2020-07-02 19:00:00,0.0,0.0,2.9700019893468942e-05,0.6804307000198935,0.116376,0.106437866973877,-0.8961538461538462,2.9974606962731443,2.5712036962731437,-7.212008767965017e-13,7.212008767965017e-13,-0.7837836992092502,0.7868685744721997,0.9001894237725319,-0.8961538266752536,1.3677947663381929e-12,-1.3675727217332678e-12,0.026000022888183594,[0.],[-0.16551416],0.24667354657464904,0.0,0.106437866973877,0.11637609866730905
2020-07-02 19:30:00,0.0,0.0,7.626556845470936e-08,0.6921770762655685,0.14621199700013762,0.047061,-0.8788461538461538,2.9974606581403602,2.2251151581403597,-6.981082378842984e-13,6.981082378842984e-13,-0.7365148478778922,0.7392380832715133,0.8827269432564426,-0.8788461360312638,1.3087309014281345e-12,-1.3087309014281345e-12,0.029999971389770508,[0.],[-0.12942174],0.21827654227903104,0.0,0.0470610000610352,0.14621199700013762
2020-07-02 20:00:00,0.0,0.0,4.214607004101277e-07,0.7168314214607004,0.148014,0.003004,-0.8615384615384616,2.99746044741001,1.8666994474100094,-3.348432642269472e-13,3.348432642269472e-13,-0.7172530652444113,0.7198354279908168,0.8652675070046694,-0.8615384452709745,1.2541079286165768e-12,-1.2541079286165768e-12,0.037999868392944336,[0.],[-0.08557359],0.17401397399766236,0.0,0.00300406535168488,0.14801436295892184
2020-07-02 20:30:00,0.0,0.0,9.412784574059675e-07,0.6996709412784574,0.15930693503307336,0.0,-0.8528846153846154,2.9974599767707812,1.5168639767707806,-6.572520305780927e-13,6.572520305780927e-13,-0.6972310345038948,0.6996709475853311,0.8565389301177573,-0.8528845998455499,2.453148795211746e-12,-2.453148795211746e-12,0.03600001335144043,[0.],[-0.09246191],0.18546084230579304,0.0,0.0,0.15930693503307336
2020-07-02 21:00:00,0.0,0.0,1.8487995940771884e-07,0.6496661848799594,0.193461,0.0,-0.8375,2.9974598843308016,1.192030884330801,-9.57012247226885e-13,9.57012247226885e-13,-0.647562135774882,0.6496661908199861,0.8410233381349379,-0.837499985697576,2.354560990625032e-12,-2.354560990625032e-12,0.023000001907348633,[0.],[-0.12228547],0.229456434387948,0.0,0.0,0.1934613468622129
2020-07-02 21:30:00,0.0,0.0,2.892151846150236e-07,0.5313152892151846,0.305298,0.0,-0.8317307692307693,2.9974597397232094,0.9263732397232087,-3.2152058793144533e-13,3.2152058793144533e-13,-0.5299073056024173,0.5313152951672246,0.8352056107591692,-0.8317307553707649,2.305711177541525e-12,-2.3054891329366e-12,0.037000179290771484,[0.],[-0.21767261],0.36492116297322297,0.0,0.0,0.30529813273880185
2020-07-02 22:00:00,0.0,0.0,0.028642393173960983,0.5985953931739609,0.19812,0.0,-0.8201923076923077,2.983138543136229,0.6270755431362283,-3.0753177782116836e-13,3.0730973321624333e-13,-0.5968087608257011,0.5985953987158814,0.8235711696919452,-0.820192294683884,2.247535491051167e-12,-2.247535491051167e-12,0.03099989891052246,[0.],[-0.12570199],0.24004135331011991,0.0,0.0,0.19812007986128133
2020-07-02 22:30:00,0.0,0.0,0.3914821955562937,0.25412619555629373,0.125947,0.0,-0.7682692307692308,2.7873974453580823,0.5000124453580814,-8.293365993949919e-13,8.291145547900669e-13,-0.25380369641719835,0.2541262003933926,0.771232902507206,-0.7682692210955457,1.9384494009955233e-12,-1.9384494009955233e-12,0.03500008583068848,[0.],[-0.04890307],0.16323779400774283,0.0,0.0,0.12594707305149141
2020-07-02 23:00:00,0.0,0.0,0.6233995202150605,1.5202150604870773e-06,0.093584,0.0,-0.7144230769230769,2.475697685250552,0.5000116852505512,-2.3647750424515834e-13,2.362554596402333e-13,-1.5243161906042246e-06,1.524316202150544e-06,0.7169850519292502,-0.714423069946077,1.6635581800983346e-12,-1.6635581800983346e-12,0.029000043869018555,[0.],[-0.01252717],0.1305243411269205,0.0,0.0,0.09358442380650962
2020-07-02 23:30:00,0.0,0.0,0.5561281381296362,4.138129636263631e-06,0.112442,0.0,-0.6663461538461538,2.197633616185734,0.500009616185733,-4.0589753780295723e-13,4.0589753780295723e-13,-4.141232814891538e-06,4.141232900378711e-06,0.6685742850152327,-0.6663461487357654,1.4388490399142029e-12,-1.439071084519128e-12,0.03099989891052246,[0.],[-0.03434058],0.16818176228544438,0.0,0.0,0.11244202439767023
2020-07-03 00:00:00,0.0,0.0,0.6308310576645855,-9.423354145560257e-07,0.0,0.0,-0.6288461538461538,1.8822180873534413,0.5000100873534403,-3.5771385853422544e-13,3.574918139293004e-13,9.398756599665603e-07,-9.398756555256682e-07,0.6308301223034494,-0.6288461498967053,6.377121053446899e-13,-6.377121053446899e-13,0.12400007247924805,[0.],[0.06308315],0.0,0.0,0.0,0.0
2020-07-03 00:30:00,0.0,0.0,0.5328444618507779,-5.381492220280859e-07,0.059289,0.0,-0.5903846153846154,1.6157958564280523,0.5000103564280514,-4.67847982577041e-13,4.676259379721159e-13,5.362395725239111e-07,-5.362395709695988e-07,0.5921329291427091,-0.5903846123962191,1.1191048088221578e-12,-1.1191048088221578e-12,0.0559999942779541,[0.],[0.00585327],0.10012785580198977,0.0,0.0,0.059289375264452285
2020-07-03 01:00:00,0.0,0.0,0.46689990881794763,-1.0911820523371203e-06,0.10298998846087003,0.0,-0.5682692307692307,1.3823459020190785,0.5000109020190775,-2.871036741680655e-13,2.8688162956314045e-13,1.0895438895541787e-06,-1.089543883781019e-06,0.569888810776493,-0.5682692282433137,1.0342837697407958e-12,-1.0340617251358708e-12,0.11500000953674316,[0.],[-0.03570195],0.18071944449349767,0.0,0.0,0.10298998846087003
2020-07-03 01:30:00,0.0,0.0,0.4421809092178642,7.909217864194955e-06,0.104494,0.0,-0.5451923076923076,1.1612554474101464,0.5000069474101454,-1.312283615106935e-13,1.3145040611561853e-13,-7.910605372751789e-06,7.910605685834682e-06,0.5466828224110907,-0.5451923055871142,9.490186414495838e-13,-9.490186414495838e-13,0.06299996376037598,[0.],[-0.03937671],0.19114191351211268,0.0,0.0,0.10449442080836083
2020-07-03 02:00:00,0.0,0.0,0.4121899917414572,-8.258542787565465e-09,0.12675870033407896,0.0,-0.5375,0.9551604515394179,0.5000069515394168,-3.8191672047105385e-13,3.8191672047105385e-13,6.9472902985978635e-09,-6.947290076553259e-09,0.5389486875760101,-0.537499998022424,9.2148511043888e-13,-9.2148511043888e-13,0.08899998664855957,[0.],[-0.06018796],0.2351962332226818,0.0,0.0,0.12675870033407896
2020-07-03 02:30:00,0.0,0.0,0.35027387752907735,1.3877529077399218e-05,0.15869679663135994,0.0,-0.5076923076923077,0.7800235127748791,0.500000012774878,-2.2537527399890678e-13,2.2515322939398175e-13,-1.3878570321423922e-05,1.3878571284875463e-05,0.5089845546879088,-0.5076923061504184,8.189005029635155e-13,-8.191225475684405e-13,0.05899977684020996,[0.],[-0.09192936],0.3117909887531645,0.0,0.0,0.15869679663135994
2020-07-03 03:00:00,0.0,0.0,0.42322030760393814,-3.6923960618528203e-06,0.073205,0.0,-0.4951923076923077,0.5684133589729101,0.5000018589729089,-2.1338486533295509e-13,2.1316282072803006e-13,3.6914522387743176e-06,-3.691452171050713e-06,0.49642161792846773,-0.49519230630915856,7.780442956573097e-13,-7.780442956573097e-13,0.10599994659423828,[0.],[-0.01624178],0.1474653757156514,0.0,0.0,0.07320527092563366
2020-07-03 03:30:00,0.0,0.3057865594891469,0.13682655948914693,3.5594891469198386e-06,0.05225954044660819,0.0,-0.49423076923076925,0.5000000792283367,0.5000000792283354,-1.425526363618701e-13,1.425526363618701e-13,-3.5596045071528692e-06,3.5596045704355816e-06,0.18908965992302007,-0.18891105026421617,0.3057865594890439,-0.30531971864253205,0.1789999008178711,[0.],[0.50914998],0.1056012361258457,0.0,0.0,0.05225954044660819
2020-07-03 04:00:00,0.0,0.4484720139160581,1.3916058138512336e-08,1.3916058138512336e-08,0.03619186223472606,0.0,-0.48365384615384616,0.5000000722703076,0.5000000722703064,-1.687538997430238e-13,1.687538997430238e-13,-1.4199594833286255e-08,1.4199594833286255e-08,0.0361918917364612,-0.0361853436508488,0.4484720139487386,-0.44746850131043336,0.7639999389648438,[0.],[0.68236149],0.07467414415908917,0.0,0.0,0.03619186223472606
2020-07-03 04:30:00,0.0,0.40787804545745043,4.545745044005336e-08,4.545745044005336e-08,0.06701298584723302,0.0,-0.4740384615384615,0.5000000495415824,0.5000000495415812,-2.7822188997106423e-13,2.779998453661392e-13,-4.5658890446276246e-08,4.5658890446276246e-08,0.06701307791530442,-0.06699063160961671,0.40787804547810813,-0.4070478290943931,0.8510000705718994,[0.],[0.59965522],0.14111231545879893,0.0,0.0,0.06701298584723302
2020-07-03 05:00:00,0.0,0.3863951383586305,1.3835863051694366e-07,1.3835863051688945e-07,0.0922768911562686,0.0,-0.4778846153846154,0.4999999803622671,0.4999999803622659,-1.241229341530925e-13,1.2434497875801753e-13,-1.385305079537602e-07,1.385305079537602e-07,0.09227716882392345,-0.09223461285057621,0.386395138372986,-0.3856500018462603,0.9489998817443848,[3.9275467e-05],[0.54872356],0.19277674926009514,0.0,0.0,0.0922768911562686
2020-07-03 05:30:00,0.0,0.3594197550272073,-2.449727927212068e-07,-2.449727927212068e-07,0.145177,0.0,-0.5038461538461538,0.5000001028486635,0.5000001028486623,-2.0894397323445446e-13,2.0872192862952943e-13,2.448167222279807e-07,-2.4481672156184686e-07,0.1451765108328955,-0.1450712047762044,0.3594197550332321,-0.35877494852103564,0.8589999675750732,[0.],[0.46782869],0.2877092242775849,0.0,0.0,0.14517708177634234
2020-07-03 06:00:00,0.0,0.29492135131147595,3.513114759621529e-07,3.5131147596220713e-07,0.269336,0.0,-0.5634615384615385,0.4999999271929255,0.4999999271929243,-1.1657341758564144e-13,1.1679546219056647e-13,-3.5148724508715645e-07,3.5148724530920106e-07,0.26933670325168824,-0.26897446320953633,0.2949213513190574,-0.29448707487846315,0.7209999561309814,[0.00014561],[0.27626879],0.4773277016109714,0.0,0.0,0.2693364900986628
2020-07-03 06:30:00,0.0,0.3729510294294832,2.942948326299568e-08,2.942948326294147e-08,0.23680985273733798,0.007578,-0.6163461538461539,0.49999991247818387,0.49999991247818265,-2.0872192862952943e-13,2.0872192862952943e-13,-0.007577742579958802,0.007578029701761357,0.24438762561068983,-0.2440893522923917,0.3729510294303826,-0.3722568007984157,0.7760000228881836,[0.00017504],[0.40629409],0.3958730552964248,0.0,0.00757838073571524,0.23680985273733798
2020-07-03 07:00:00,0.0,0.43021096153603283,-3.846396718357658e-08,-1.0384639671836009e-06,0.236745556835911,0.032412,-0.698076923076923,0.4999999317101675,0.5000004317101663,-2.786659791809143e-13,2.788880237858393e-13,-0.03240571048051755,0.03241096198525195,0.26915123032356547,-0.2687894886949673,0.4302109615367733,-0.429287433060773,0.7720000743865967,[6.82898325e-05],[0.46339329],0.38485857488614517,0.0,0.032412006632487,0.236745556835911
2020-07-03 07:30:00,0.0,0.4524549375406616,-6.245933841994827e-08,9.37540661580076e-07,0.2371395531476301,0.07636886647542321,-0.7644230769230769,0.4999999629398367,0.4999999629398355,-2.9531932455029164e-13,2.9531932455029164e-13,-0.07634065390331735,0.07636980461471343,0.3134801464740242,-0.31298953605778745,0.4524549375431941,-0.45143353916345896,0.09100008010864258,[7.41203278e-05],[0.4509301],0.4092990330686348,0.0,0.07636886647542321,0.2371395531476301
2020-07-03 08:00:00,0.0,0.41428587082381807,-1.2917618190453999e-07,-1.2917618190453999e-07,0.20808073560632437,0.208418,-0.8288461538461539,0.5000000275279276,0.5000000275279265,-1.6608936448392342e-13,1.6608936448392342e-13,-0.2082009015930706,0.20841787148015856,0.4162815097278827,-0.4154167637320825,0.4142858709456705,-0.41342938856188405,0.07999992370605469,[0.],[0.28754623],0.501331948019959,0.0,0.208418467203776,0.20808073560632437
2020-07-03 08:30:00,0.0,0.4604429334049083,-6.659509169625304e-08,-6.659509169625304e-08,0.17003264465180323,0.23997686716715402,-0.8682692307692308,0.5000000608254734,0.5000000608254723,-2.162714451969805e-13,2.162714451969805e-13,-0.23968919166579106,0.2399768013367607,0.40972177189649495,-0.40888403982838084,0.46044293351521803,-0.4593851889436882,0.07700014114379883,[0.],[0.35243042],0.47103041275291824,0.0,0.23997686716715402,0.17003264465180323
2020-07-03 09:00:00,0.0,0.10000014327661791,1.4327661790151935e-07,-0.0810508567233821,0.219235,0.664841,-0.8980769230769231,0.4999999891871645,0.5405254891871634,6.199485369506874e-13,-6.199485369506874e-13,-0.5820906859969353,0.5837901446560072,0.8013258318560599,-0.798126741914327,0.1000001495518652,-0.09995017407477347,0.10599994659423828,[1.08128355e-05],[-0.62317624],0.9790156188254586,0.0,0.6648413350423179,0.2192351931005737
2020-07-03 09:30:00,0.0,0.2630800886758255,8.867582552995502e-08,0.08105108867582553,0.16154192301686537,0.41341399739583395,-0.9153846153846154,0.4999999448492517,0.4999999448492506,3.4283687000424834e-13,-3.4283687000424834e-13,-0.4932454358884597,0.4944650869281453,0.6547874491473968,-0.6526501368328634,0.2630800911572888,-0.26273447502845904,0.06100010871887207,[0.0001103],[-0.09239045],0.6255727736120752,0.0,0.41341399739583395,0.16154192301686537
2020-07-03 10:00:00,0.0,0.0,5.5423028895874166e-08,-0.2784789445769711,0.26208981786754265,0.962580670166016,-0.9394230769230769,0.4999999171377372,0.6392394171377361,-8.288925101851419e-13,8.291145547900669e-13,-0.6817690507576435,0.684101734687599,0.9438589512671192,-0.9394230527344003,2.9949376312288223e-12,-2.9949376312288223e-12,0.6990001201629639,[8.28622628e-05],[-0.98832857],1.2943155376603308,0.0,0.962580670166016,0.26208981786754265
2020-07-03 10:30:00,0.0,0.0,-2.387217386845032e-07,-0.2225352387217387,0.30276785621839514,0.878389998372396,-0.9519230769230769,0.5000000364986066,0.7505070364986055,-8.597567102697212e-13,8.597567102697212e-13,-0.6537104930843303,0.6558547692949268,0.9564781386962764,-0.9519230512164578,3.0739855105821334e-12,-3.0737634659772084e-12,0.8259999752044678,[0.],[-1.1094775],1.2321409167452386,0.0,0.878389998372396,0.30276785621839514
2020-07-03 11:00:00,0.0,0.0,-1.8572055547443067e-07,-0.3292621857205555,0.29855997112460037,1.004989994303386,-0.9673076923076923,0.5000001293588843,0.9151381293588833,-8.895106873296754e-13,8.895106873296754e-13,-0.673451814146268,0.6757278187732565,0.9720116296942365,-0.9673076646266603,3.1818991885756986e-12,-3.1821212331806237e-12,0.8480000495910645,[0.],[-1.22737484],1.3379519286433061,0.0,1.004989994303386,0.29855997112460037
2020-07-03 11:30:00,0.0,0.0,-3.002322791355056e-06,-0.07127700232279136,0.210167,0.838974,-0.9701923076923077,0.5000016305202799,0.9507766305202789,-8.779643678735738e-13,8.779643678735738e-13,-0.7647603976467163,0.7676970077306846,0.9749244275434787,-0.9701922796348197,1.609379296496627e-12,-1.609601341101552e-12,0.16300010681152344,[0.],[-1.00354345],1.0728938008410367,0.0,0.838974007161458,0.21016703267486145
2020-07-03 12:00:00,0.0,0.0,-2.3509012888611736e-06,-0.4651383509012889,0.205105,1.257509,-0.989423076923077,0.5000028059709243,1.1833458059709234,-9.14601727686204e-13,9.14823772291129e-13,-0.7892425612566667,0.7923706598582811,0.9943452454992097,-0.9894230461995295,1.6795453916529368e-12,-1.6795453916529368e-12,0.8610000610351562,[0.],[-1.39833585],1.4663189507359784,0.0,1.2575093404134121,0.20510504048440695
2020-07-03 12:30:00,0.0,0.10000017169498471,1.7169498470887e-07,-0.2314218283050153,0.164531,0.970825,-0.9971153846153846,0.5000027201234319,1.299056720123431,1.3957723865587468e-12,-1.3957723865587468e-12,-0.7366787234919467,0.7394031735288378,0.9012098991815265,-0.8971651631144348,0.10000018371144126,-0.09995020820021527,0.16000008583068848,[0.],[-0.84787845],1.1309064315852562,0.0,0.970825327555338,0.16453115315851394
2020-07-03 13:00:00,0.0,0.0,-0.00878890768195284,-0.9999979076819528,0.177489,1.801656673177084,-0.9625,0.5043971739644084,1.7990556739644075,-8.535394613318203e-13,8.535394613318203e-13,-0.7984570305497147,0.8016587751855084,0.9671571549029345,-0.9624999729461388,4.7619685972222214e-12,-4.7619685972222214e-12,0.02500009536743164,[0.],[-1.72276909],2.039601800139517,0.0,1.801656673177084,0.17748943955006413
2020-07-03 13:30:00,0.0,0.0,-0.21923305819795,-0.90332305819795,0.174866,1.903322,-0.9461538461538461,0.6140137030633834,2.2507172030633824,-7.59170504238682e-13,7.58948459633757e-13,-0.9950207234638877,0.9999989506824565,0.9506537007398124,-0.9461538211563769,3.1232794128754904e-12,-3.1235014574804154e-12,0.017999887466430664,[0.],[-1.97612534],2.17467419793724,0.0,1.9033226684570321,0.17486627490178053
2020-07-03 14:00:00,0.0,0.0,-0.2874918575826612,-0.7754808575826612,0.228564,1.775481,-0.9317307692307693,0.7577596318547141,2.638457631854713,-7.291944825738028e-13,7.291944825738028e-13,-0.995021911706891,1.0000001508526388,0.9360940877954549,-0.9317307459395396,3.027800232757727e-12,-3.028022277362652e-12,0.026999950408935547,[0.],[-1.89080897],2.12953354624832,0.0,1.775481337483724,0.22856444014462715
2020-07-03 14:30:00,0.0,0.0,-0.20068923470286915,-0.5985592347028691,0.133027,1.598559,-0.9230769230769231,0.8581042492061486,2.9377372492061475,-7.116529587847253e-13,7.114309141798003e-13,-0.9950215380775049,0.9999997734728869,0.9273593360034813,-0.9230769007641055,2.971400903106769e-12,-2.971400903106769e-12,0.5410001277923584,[0.],[-1.65498371],1.857252275253047,0.0,1.59855933227539,0.133027080000119
2020-07-03 15:00:00,0.0,0.0,-0.1878765356758358,-0.5933465356758357,0.118273,1.593346653238932,-0.9211538461538461,0.9520425170440665,3.2344105170440653,-7.076561558960748e-13,7.078782005009998e-13,-0.9950218867839913,1.0000001256795719,0.9254183835077228,-0.9211538240521382,2.958522316021117e-12,-2.958744360626042e-12,0.06299996376037598,[0.],[-1.63951007],1.8396667470198584,0.0,1.593346653238932,0.11827333558445831
2020-07-03 15:30:00,0.0,0.0,-0.19539431920069034,-0.47328531920069034,0.120939,1.473285,-0.9163461538461538,1.0497396766444116,3.4710531766444106,-6.978861932793734e-13,6.981082378842984e-13,-0.9950214542177662,0.9999996887713924,0.9205661668504652,-0.9163461322706556,2.9274360713316128e-12,-2.9276581159365378e-12,0.8299999237060547,[0.],[-1.5268325],1.7224717324693368,0.0,1.4732853312174479,0.12093928919983016
2020-07-03 16:00:00,0.0,0.0,-0.17330071452110124,-0.057893714521101244,0.133786,1.057894,-0.9509615384615384,1.1363900339049622,3.500000033904961,-7.693845560652335e-13,7.691625114603085e-13,-0.9950220539453947,1.0000002945188855,0.9555073755084951,-0.9509615128721525,3.156142014404395e-12,-3.15591996979947e-12,0.09400010108947754,[3.39049611e-05],[-1.14469804],1.24070578052688,0.0,1.498954667154948,0.13378639995210995
2020-07-03 16:30:00,0.0,0.0,-0.09822363807537579,3.6192462422087596e-07,0.099489,1.0,-0.9913461538461539,1.18550185294265,3.499999852942649,-8.568701304056958e-13,8.570921750106208e-13,-0.9950221309979921,1.0000003723449116,0.996287534478157,-0.9913461228399048,3.4345859489803843e-12,-3.4348079935853093e-12,0.0840001106262207,[0.],[-1.06976882],1.0980991097679282,0.0,1.315356669108072,0.09948935373559685
2020-07-03 17:00:00,0.0,0.10000015177944126,1.5177944124840706e-07,0.0037841517794412484,0.096523,0.834484671020508,-1.0269230769230768,1.1855017770529293,3.4981077770529283,1.1546319456101628e-12,-1.1544099010052378e-12,-0.8347684757969149,0.8382688246128469,0.9312916320075499,-0.926972866856324,0.10000016782957055,-0.09995019233421498,0.07299995422363281,[0.],[-0.66851363],0.8997050202696124,0.0,0.834484671020508,0.09652335312727024
2020-07-03 17:30:00,0.0,0.09999990612730923,-0.08366809387269078,-0.003784093872690778,0.074987,0.940361,-1.0192307692307692,1.2273358239892747,3.4999998239892736,1.3962164757685969e-12,-1.3964385203735219e-12,-0.9322090715354319,0.9365769075790633,0.9235279818693816,-0.919280796803317,0.09999992562220239,-0.09994995036887588,0.09100008010864258,[0.],[-0.77879472],0.9877928099538349,0.0,0.940361326090494,0.07498705823067649
2020-07-03 18:00:00,0.0,0.0,4.786235831451269e-08,0.5771040478623582,0.086118,0.331348531595866,-0.9855769230769231,1.2273358000580954,3.2114478000580946,-8.748557434046234e-13,8.748557434046234e-13,-0.904342694976167,0.9084525898112963,0.9904607805521335,-0.9855768928986859,3.363087586194524e-12,-3.3633096307994492e-12,0.03099989891052246,[0.],[-0.20138772],0.4197454862713364,0.0,0.331348531595866,0.08611802489852237
2020-07-03 18:30:00,0.0,0.0,1.2587435325008348e-06,0.7054352587435325,0.038965,0.214347933451334,-0.95,1.2273351706863291,2.858730170686328,-7.94475596421762e-13,7.94475596421762e-13,-0.915570329503772,0.919783201268483,0.9545366217309708,-0.9499999745268823,4.68336480707876e-12,-4.68336480707876e-12,0.03099989891052246,[0.],[-0.21024804],0.2642118159268805,0.0,0.214347933451334,0.03896520348272502
2020-07-03 19:00:00,0.0,0.0,2.3426230826451705e-07,0.6850152342623083,0.029434,0.20814880116780599,-0.9144230769230769,1.227335053555175,2.516222553555174,-7.296385717836529e-13,7.296385717836529e-13,-0.889191083087759,0.8931640433855321,0.9186253460130276,-0.9144230555542798,2.879918525877656e-12,-2.879696481272731e-12,0.020999908447265625,[0.],[-0.19744522],0.25751490000844224,0.0,0.20814880116780599,0.02943426525639401
2020-07-03 19:30:00,0.0,0.0,1.3632553141299658e-07,0.7328531363255314,0.028936636693634245,0.13829853274027498,-0.8923076923076924,1.2273349853924094,2.1497959853924082,-6.923350781562476e-13,6.923350781562476e-13,-0.867371810555841,0.8711516763722911,0.8963086093994987,-0.8923076732051967,2.7329249974172853e-12,-2.7331470420222104e-12,0.026000022888183594,[0.],[-0.12480517],0.18579859668737034,0.0,0.13829853274027498,0.028936636693634245
2020-07-03 20:00:00,0.0,0.0,1.9606333081290984e-06,0.7859989606333081,0.072763,0.00868,-0.8605769230769231,1.2273340050757553,1.7567965050757541,-6.519229600598919e-13,6.519229600598919e-13,-0.7915326455694327,0.7946789670869769,0.8642976275568595,-0.860576906887105,2.518873998269555e-12,-2.518873998269555e-12,0.020999908447265625,[0.],[-0.02759026],0.09388849008369243,0.0,0.00868068414926528,0.07276336348832028
2020-07-03 20:30:00,0.0,0.0,8.524089716980578e-07,0.8279508524089717,0.022304520957882663,0.0,-0.8432692307692308,1.2273335788712694,1.3428210788712682,-6.121769757783113e-13,6.123990203832363e-13,-0.8245360096881247,0.8279508583985877,0.8468414034626461,-0.8432692160146633,1.2119194536808209e-12,-1.2119194536808209e-12,0.0989999771118164,[0.],[0.02355401],0.0262327052501505,0.0,0.0,0.022304520957882663
2020-07-03 21:00:00,0.0,0.0,0.06871652731210064,0.7198185273121006,0.027924,0.0,-0.8105769230769231,1.1929753152152192,0.9829118152152179,-2.893241202173158e-13,2.8954616482224083e-13,-0.7172362908245551,0.7198185325277322,0.8138768343988749,-0.8105769107492058,1.106226221736506e-12,-1.106226221736506e-12,0.08299994468688965,[0.],[0.02052338],0.034201347687732885,0.0,0.0,0.027924436029098103
2020-07-03 21:30:00,0.0,0.0,0.2579327944403549,0.5220267944403549,0.031399,0.0,-0.8067307692307693,1.0640089179950416,0.7218984179950404,-6.006306563222097e-13,6.008527009271347e-13,-0.5206675543980104,0.5220267997366768,0.8099993629862061,-0.8067307571614601,3.2445157671645575e-12,-3.2442937225596324e-12,0.13199996948242188,[0.],[0.02677542],0.03869928836683141,0.0,0.0,0.03139919477018804
2020-07-03 22:00:00,0.0,0.0,0.4412889143855853,0.3218059143855853,0.03579,0.0,-0.7951923076923076,0.8433644608022489,0.5609954608022477,-8.921752225887758e-13,8.921752225887758e-13,-0.321288922638169,0.32180591976933703,0.7983678493261763,-0.7951922963866123,2.085442929455894e-12,-2.085442929455894e-12,0.6140000820159912,[0.],[0.03158719],0.04479994951844497,0.0,0.0,0.03579013620061702
2020-07-03 22:30:00,0.0,0.10000005338113906,0.4905320533811391,0.12198705338113905,0.05134,0.0,-0.7615384615384615,0.5980984341116794,0.5000019341116781,1.474376176702208e-13,-1.474376176702208e-13,-0.12191269510544922,0.1219870546565347,0.6637847503382726,-0.6615883799148967,0.10000005471468487,-0.09995007933236066,0.5329999923706055,[0.],[0.25708063],0.0672113429789344,0.0,0.0,0.05134039839296363
2020-07-03 23:00:00,0.0,0.5601718933301512,0.11946889333015114,-2.10666984887687e-06,0.03935992537621751,0.0,-0.7173076923076923,0.5383639874466039,0.5000029874466025,-5.10702591327572e-13,5.10702591327572e-13,2.105876507840776e-06,-2.1058764856363155e-06,0.15882671623799416,-0.15870068468957532,0.5601718933707989,-0.5586070044832907,0.6370000839233398,[0.],[0.85150486],0.054742700587221534,0.0,0.0,0.03935992537621751
2020-07-03 23:30:00,0.0,0.5999999321851298,0.07008893218512988,-6.781487012729164e-08,0.0,0.0,-0.6682692307692307,0.5033195213540389,0.5000030213540376,-5.950795411990839e-13,5.950795411990839e-13,6.689547493721193e-08,-6.689547515925653e-08,0.07008886968847805,-0.0700643159688048,0.5999999322574332,-0.5982049109369227,0.6509997844696045,[0.],[0.9350088],0.0,0.0,0.0,0.0
2020-07-04 00:00:00,0.0,0.599999848490086,0.003882848490086,5.848490085999807e-06,0.028681,0.0,-0.6307692307692307,0.501378097108996,0.5000000971089946,-5.968558980384842e-13,5.968558980384842e-13,-5.849389852041753e-06,5.8493900232381435e-06,0.03256970230725531,-0.032564399239759734,0.5999998485664269,-0.5982048277460372,0.13300013542175293,[0.],[0.90544356],0.045340469210667235,0.0,0.0,0.02868108675920741
2020-07-04 00:30:00,0.0,0.6000001967274768,0.00275619672747691,1.9672747690992545e-07,0.0,0.0,-0.6009615384615384,0.49999999874525747,0.4999999987452562,-5.972999872483342e-13,5.972999872483342e-13,-1.976217878230102e-07,1.976217878230102e-07,0.0027563988189085453,-0.0027563608307594745,0.6000001968036213,-0.5982051739022338,0.6929998397827148,[2.50948634e-06],[0.92827591],0.0,0.0,0.0,0.0
2020-07-04 01:00:00,0.0,0.5197835879830783,-4.1201692168788256e-07,-4.1201692168788256e-07,0.06427779142855751,0.0,-0.5826923076923077,0.5000002047537183,0.500000204753717,-2.2470914018413168e-13,2.2470914018413168e-13,4.114973215507689e-07,-4.114973206625905e-07,0.06427697040173186,-0.06425631934020859,0.5197835880306152,-0.5184359861714483,0.6150000095367432,[0.],[0.76186836],0.11005329984487688,0.0,0.0,0.06427779142855751
2020-07-04 01:30:00,0.0,0.547487011144995,1.114499506571498e-08,1.114499506571498e-08,0.02227957266100815,0.0,-0.5682692307692307,0.5000001991812207,0.5000001991812194,-4.993783164763954e-13,4.991562718714704e-13,-1.1767946395124795e-08,1.17679466171694e-08,0.022279598654252553,-0.02227711702734214,0.5474870112050598,-0.5459921111255626,0.6800000667572021,[0.],[0.83508277],0.039102980804133915,0.0,0.0,0.02227957266100815
2020-07-04 02:00:00,0.0,0.5669879214021503,-7.85978497319954e-08,-7.859784973210382e-08,0.0,0.0,-0.5653846153846154,0.5000002384801456,0.5000002384801443,-8.020251129892131e-13,8.020251129892131e-13,7.788574940548187e-08,-7.788574918343727e-08,-1.5291549582130415e-07,1.5291549582130415e-07,0.5669879214666276,-0.5653847653256847,0.7730000019073486,[0.],[0.88079274],0.0,0.0,0.0,0.0
2020-07-04 02:30:00,0.0,0.5343408458602821,-1.5413971788714748e-07,-1.5413971788714748e-07,0.02189359733324148,0.0,-0.5548076923076923,0.5000003155500046,0.5000003155500032,-2.382538610845586e-13,2.3803181647963356e-13,1.5357560068096632e-07,-1.535756004589217e-07,0.021893292413128762,-0.02189089609345718,0.534340845916834,-0.5329167938392718,0.7400000095367432,[0.],[0.81659255],0.03936039872242472,0.0,0.0,0.02189359733324148
2020-07-04 03:00:00,0.0,0.5437818147550265,8.147550265222292e-07,-1.852449734776867e-07,0.0,0.0,-0.5423076923076923,0.4999999081724913,0.50000040817249,-4.929390229335695e-13,4.929390229335695e-13,1.8464120721262134e-07,-1.8464120699057673e-07,6.331344255539051e-07,-6.331344231114144e-07,0.5437818148150193,-0.5423070566551516,0.2090001106262207,[9.18275087e-05],[0.84760809],0.0,0.0,0.0,0.0
2020-07-04 03:30:00,0.0,0.5205350158670016,1.5867001562847646e-08,1.015867001562872e-06,0.01927884064236953,0.0,-0.5384615384615384,0.4999999002389905,0.49999990023898927,-4.5230486023228877e-13,4.5208281562736374e-13,-1.0163750794323079e-06,1.0163750845393338e-06,0.019279875403472424,-0.01927801701420573,0.5205350159174504,-0.5191835193089485,0.6440000534057617,[0.00019952],[0.79894205],0.0357137994194738,0.0,0.0,0.01927884064236953
2020-07-04 04:00:00,0.0,0.5030168553854089,-1.4461459123499103e-07,-1.4461459123499103e-07,0.030942679871789218,0.0,-0.5326923076923077,0.4999999725462861,0.49999997254628487,-4.225508831723346e-13,4.2232883856740955e-13,1.4416898297398006e-07,-1.4416898297398006e-07,0.030942393279631775,-0.030937606858746802,0.503016855431893,-0.501754698956387,0.7219998836517334,[5.4907429e-05],[0.76455998],0.05794951600138735,0.0,0.0,0.030942679871789218
2020-07-04 04:30:00,0.0,0.4999198147223806,-1.8527761936704221e-07,-1.8527761936704221e-07,0.02152185383034258,0.0,-0.5201923076923077,0.5000000651850958,0.5000000651850945,-4.178879464689089e-13,4.178879464689089e-13,1.8484458896850242e-07,-1.8484458874645782e-07,0.02152148585018665,-0.021519170226921958,0.49991981476848313,-0.4986731356416165,0.15400004386901855,[0.],[0.76766788],0.04127378079372302,0.0,0.0,0.02152185383034258
2020-07-04 05:00:00,0.0,0.5205888466169688,-3.1533830311586994e-06,-3.153383031158645e-06,0.0,0.0,-0.5192307692307693,0.5000016418766113,0.5000016418766101,-4.525269048372138e-13,4.525269048372138e-13,3.152876561607343e-06,-3.1528765118693514e-06,-6.303722569489523e-06,6.3037227679973995e-06,0.5205888466698678,-0.5192370708342373,0.09100008010864258,[0.],[0.81444252],0.0,0.0,0.0,0.0
2020-07-04 05:30:00,0.0,0.5389452216526032,2.216526031067101e-07,3.221652603106729e-06,0.0,0.0,-0.5375,0.5000015310503098,0.5000000310503085,-4.845013279464183e-13,4.845013279464183e-13,-3.22223522131182e-06,3.222235273048213e-06,3.4468015903676985e-06,-3.446801531081789e-06,0.5389452217105579,-0.5374965507677005,0.10399985313415527,[0.],[0.84069185],0.0,0.0,0.0,0.0
2020-07-04 06:00:00,0.0,0.49949497322607445,2.9732260744206045e-06,-2.677392557946844e-08,0.06138085801972384,0.0,-0.5596153846153846,0.5000000444372725,0.5000000444372713,-6.230571614196379e-13,6.230571614196379e-13,2.6330371216687354e-08,-2.6330371216687354e-08,0.061383807039928406,-0.061364972916861715,0.4994949732692928,-0.49825040984013147,0.5439999103546143,[0.],[0.73517342],0.10943694156454531,0.0,0.0,0.06138085801972384
2020-07-04 06:30:00,0.0,0.569851143498927,1.4349892694172795e-07,1.4349892694183637e-07,0.0,0.016386,-0.5846153846153846,0.49999997268780905,0.4999999726878078,-5.397904345727511e-13,5.400124791776761e-13,-0.01638480180131907,0.01638614422017337,0.016384948922484766,-0.016383606699462927,0.5698511435649765,-0.5682317748590899,0.10899996757507324,[5.46243831e-05],[0.86850116],0.027951132335774623,0.0,0.016386012130975718,0.0
2020-07-04 07:00:00,0.0,0.5248148151582506,-1.848417494185097e-07,-1.848417494184555e-07,0.03038,0.0741459999084472,-0.6278846153846154,0.5000000651086838,0.5000000651086826,-6.714628852932947e-13,6.714628852932947e-13,-0.07411833768364406,0.07414581560196054,0.10449815540599294,-0.10444358422054356,0.524814815196178,-0.5234410288917464,0.1770000457763672,[0.],[0.72203521],0.1660881652772251,0.0,0.0741459999084472,0.030380073880551143
2020-07-04 07:30:00,0.0,0.4485842627089277,2.627089277249602e-07,2.627089277249602e-07,0.051558,0.166622,-0.6653846153846154,0.4999999337542199,0.4999999337542187,-2.8177460364986473e-13,2.8199664825478976e-13,-0.16648356129455566,0.16662226306210348,0.21804182541096262,-0.21780436598439823,0.4485842627096819,-0.4475802481658402,0.14100003242492676,[0.00013249],[0.50360714],0.3272218387730964,0.0,0.1666223327636718,0.05155825738015621
2020-07-04 08:00:00,0.0,0.4636281244647126,1.2446471261680445e-07,1.2446471261680445e-07,0.02283,0.232516665649414,-0.7173076923076923,0.4999998715218636,0.49999987152186237,-3.9546144137148076e-13,3.956834859764058e-13,-0.23224677493576995,0.23251679051403373,0.25507690093216917,-0.25475198087463347,0.46362812447258195,-0.4625557100942408,0.06299996376037598,[0.00025696],[0.48220757],0.3551537282700386,0.0,0.232516665649414,0.022830222422711714
2020-07-04 08:30:00,0.0,0.5643531395424797,-1.8604575203074597e-06,-0.1846358604575203,0.06491673613307156,0.32843066711425795,-0.7711538461538462,0.5000008017506238,0.5923178017506225,-4.847233725513433e-13,4.845013279464183e-13,-0.1436914956509172,0.14379480745317363,0.20860637478245914,-0.20838901243545904,0.564353139556613,-0.5627648305677109,0.10000014305114746,[0.],[0.50589291],0.5088168672934182,0.0,0.32843066711425795,0.06491673613307156
2020-07-04 09:00:00,0.0,0.0,8.688491289713524e-08,0.1094980868849129,0.0806386052037808,0.624486,-0.8086538461538462,0.5000007583081674,0.5375687583081661,-5.726530361016557e-13,5.728750807065808e-13,-0.7312993715501048,0.7339840920515066,0.811938079930004,-0.8086538339568581,2.204902926905561e-12,-2.204680882300636e-12,0.03099989891052246,[0.],[-0.51352197],0.8655841984828986,0.0,0.624486000569662,0.0806386052037808
2020-07-04 09:30:00,0.0,0.0,4.6874471063980926e-06,0.07513768744710639,0.1100378773930454,0.6575486663818361,-0.8365384615384616,0.4999984145846142,0.4999999145846129,-6.215028491851626e-13,6.217248937900877e-13,-0.7300111101957074,0.7326863596761419,0.8400536934407492,-0.8365384473132844,1.1817213874110166e-12,-1.1814993428060916e-12,0.018999814987182617,[0.00167083],[-0.74182162],0.910834464998681,0.0,0.6575486663818361,0.1100378773930454
2020-07-04 10:00:00,0.0,0.0,-6.228815361804165e-06,-0.026261228815361803,0.081737,0.807016,-0.8557692307692307,0.5000015289922951,0.5131305289922938,-6.461498003318411e-13,6.461498003318411e-13,-0.7777175793319477,0.7807547775123558,0.8594483712228052,-0.8557692149889184,2.4868995751603507e-12,-2.4868995751603507e-12,0.01900005340576172,[0.],[-0.87109192],1.0304555338499541,0.0,0.8070162704467779,0.08173706988679982
2020-07-04 10:30:00,0.0,0.0,-6.271444449759515e-07,-0.47768762714444496,0.143746,1.209639,-0.8692307692307693,0.5000018425645176,0.7519743425645163,-6.814548925149211e-13,6.816769371198461e-13,-0.7292814866876958,0.7319513795905745,0.8730268806825452,-0.8692307522841547,3.836486683894691e-12,-3.836708728499616e-12,0.03600001335144043,[0.],[-1.30075136],1.5454950662183664,0.0,1.209639341227214,0.14374621840112245
2020-07-04 11:00:00,0.0,0.0,1.6545127808596793e-08,-0.8265139834548721,0.122966,1.5803766662597658,-0.8701923076923077,0.5000018342919538,1.1652313342919525,-6.787903572558207e-13,6.790124018607457e-13,-0.7510308065610645,0.7538626895495169,0.8739968446647803,-0.8701922906611486,2.568167900562912e-12,-2.568167900562912e-12,0.03500008583068848,[0.],[-1.63742377],1.9426173750042917,0.0,1.5803766662597658,0.12296613237066045
2020-07-04 11:30:00,0.0,0.0,2.009702829543561e-07,-0.545881799029717,0.10051178037159499,1.341925,-0.8894230769230769,0.5000017338068123,1.438172233806811,-7.061018436615996e-13,7.061018436615996e-13,-0.7928860919178535,0.796043208241922,0.8933980973101721,-0.8894230581028493,2.69562150378988e-12,-2.695843548394805e-12,0.020999908447265625,[0.],[-1.39504031],1.608865587784166,0.0,1.34192533569336,0.10051178037159499
2020-07-04 12:00:00,0.0,0.0,1.6558882791218449e-06,-0.3011463441117209,0.22385580381612902,0.980750661214192,-0.8971153846153846,0.5000009058626728,1.5887454058626715,-7.4451556031363e-13,7.442935157087049e-13,-0.6773021682268368,0.6796043247557952,0.9011596508591864,-0.8971153650372137,2.7204904995414836e-12,-2.7202684549365586e-12,0.018000125885009766,[0.],[-1.14477782],1.3333231089064805,0.0,0.980750661214192,0.22385580381612902
2020-07-04 12:30:00,0.0,0.0,-4.3978833735337786e-08,-0.7228110439788337,0.243507,1.371892,-0.8865384615384615,0.5000009278520896,1.9501509278520883,-7.289724379688778e-13,7.291944825738028e-13,-0.6469806922296948,0.6490809633910264,0.8904876698029429,-0.8865384429969316,1.3242740237728867e-12,-1.3242740237728867e-12,0.018999814987182617,[0.],[-1.53055704],1.80979260216935,0.0,1.371892008463542,0.24350704060328698
2020-07-04 13:00:00,0.0,0.0,-0.12530909935295623,-1.0000000993529563,0.235474,1.764806669108074,-0.8682692307692308,0.5626554775285677,2.4501509775285664,-6.727951529228449e-13,6.727951529228449e-13,-0.7618920038997559,0.7648065764353855,0.8720569260975737,-0.8682692139101291,2.5588420271560608e-12,-2.5586199825511358e-12,0.032000064849853516,[0.],[-1.89065495],2.2861095895946058,0.0,1.764806669108074,0.23547411823296058
2020-07-04 13:30:00,0.0,0.0,1.1121733301975786e-07,-0.06282388878266698,0.0807228995148493,0.829935,-0.8413461538461539,0.5626554219199011,2.4815629219199,-6.230571614196379e-13,6.230571614196379e-13,-0.7641789807904547,0.7671111171735792,0.844902010797365,-0.8413461392401675,3.5980107782052073e-12,-3.5982328228101323e-12,0.019999980926513672,[0.],[-0.89137211],1.0740991379550477,0.0,0.829935333251954,0.0807228995148493
2020-07-04 14:00:00,0.0,0.0,3.452365029276046e-07,-0.4116826547634971,0.124538,1.116097,-0.823076923076923,0.5626552493016497,2.6874042493016486,-6.032951915813101e-13,6.03073146976385e-13,-0.7019412910189209,0.7044143507609397,0.8264796532613243,-0.8230769098598223,2.2803980925800715e-12,-2.2806201371849966e-12,0.01699995994567871,[0.],[-1.19514323],1.4966294388791783,0.0,1.1160973409016919,0.12453835070160423
2020-07-04 14:30:00,0.0,0.0,-1.063258006445177e-05,-0.5870156325800644,0.203593,1.20308,-0.8144230769230769,0.5626605655916819,2.9809120655916805,-6.02629057766535e-13,6.02629057766535e-13,-0.6141720730542597,0.616064372794918,0.8177544559192518,-0.814423064326016,2.2168933355715126e-12,-2.2171153801764376e-12,0.010999917984008789,[0.],[-1.33660256],1.716194233696072,0.0,1.2030800008138018,0.2035933672441653
2020-07-04 15:00:00,0.0,0.0,2.715744062669473e-07,-0.12599572842559373,0.100757,0.844597,-0.8134615384615385,0.5626604298044787,3.0439099298044776,-5.839773109528323e-13,5.839773109528323e-13,-0.7160277484307789,0.7186012768621186,0.8167850364645171,-0.813461525931479,2.2288837442374643e-12,-2.2288837442374643e-12,0.017999887466430664,[0.],[-0.91890279],1.1537732875365942,0.0,0.844597332763672,0.10075711397487058
2020-07-04 15:30:00,0.0,0.0,-1.5066826248960954e-05,-0.011323066826248961,0.07619,0.765431,-0.8240384615384615,0.5626679632176032,3.0495714632176023,-5.950795411990839e-13,5.950795411990839e-13,-0.7512742156676671,0.7541079387043248,0.8274491665505956,-0.8240384482483853,3.4439118223872356e-12,-3.4439118223872356e-12,0.0279998779296875,[0.],[-0.82581534],1.0136557480733952,0.0,0.7654313374837239,0.07619020800598174
2020-07-04 16:00:00,0.0,0.0,3.0858217357626616e-06,0.12648808582173576,0.062171695600173264,0.660293,-0.8423076923076923,0.5626664203067353,2.9863274203067345,-6.203926261605375e-13,6.203926261605375e-13,-0.7836969013578214,0.7867810917953761,0.8458717024344611,-0.842307677626279,3.6131098113401094e-12,-3.6131098113401094e-12,0.020999908447265625,[0.],[-0.70370564],0.8510038312660964,0.0,0.660293332926432,0.062171695600173264
2020-07-04 16:30:00,0.0,0.0,2.7683087999242142e-06,0.2011527683087999,0.075631,0.60823399963379,-0.8778846153846154,0.5626650361523353,2.8857510361523344,-6.80788758700146e-13,6.80788758700146e-13,-0.8061231032174938,0.8093867748693204,0.8817568947179746,-0.8778845976553047,2.6276758546828205e-12,-2.6276758546828205e-12,0.014999866485595703,[0.],[-0.65868088],0.7727108825410784,0.0,0.60823399963379,0.07563115549114212
2020-07-04 17:00:00,0.0,0.0,1.516073018762061e-07,0.37056515160730186,0.120957,0.443995,-0.9278846153846154,0.5626649603486844,2.7004684603486835,-7.780442956573097e-13,7.780442956573097e-13,-0.8112547018504346,0.8145601600637109,0.9322118818253662,-0.927884592528903,4.419131727217973e-12,-4.419131727217973e-12,0.020999908447265625,[0.],[-0.52223233],0.6038926250307979,0.0,0.443995337931316,0.12095726742307494
2020-07-04 17:30:00,0.0,0.0,1.0623409473832415e-05,0.5089746234094737,0.11777061368229721,0.311723,-0.9307692307692308,0.5626596486439475,2.4459811486439467,-7.822631431508853e-13,7.824851877558103e-13,-0.8173422562943162,0.8206976319569235,0.9351235221966547,-0.9307692075908518,1.4832579608992091e-12,-1.4830359162942841e-12,0.019999980926513672,[0.],[-0.3804897],0.45764868209487763,0.0,0.311723333231608,0.11777061368229721
2020-07-04 18:00:00,0.0,0.0,2.4447446166911066e-07,0.5746942444744617,0.059018,0.27981666920979803,-0.9057692307692308,0.5626595264067167,2.1586340264067156,-7.23199278240827e-13,7.23421322845752e-13,-0.8508738463531369,0.854510921400105,0.9098921176771233,-0.9057692103090467,4.220179761205145e-12,-4.22040180581007e-12,0.018000125885009766,[0.],[-0.29829633],0.37090733906374895,0.0,0.27981666920979803,0.05901839735868455
2020-07-04 18:30:00,0.0,0.0,5.445521832811526e-06,0.5345444455218328,0.061711,0.279094,-0.8682692307692308,0.5626568036458003,1.8913618036457993,-6.616929226765933e-13,6.616929226765933e-13,-0.8103404582055849,0.8136384521778275,0.8720569261010893,-0.8682692139136141,1.2847500840962311e-12,-1.2847500840962311e-12,0.04900002479553223,[0.],[-0.30173503],0.38933351888131457,0.0,0.279094065348308,0.06171146676962885
2020-07-04 19:00:00,0.0,0.0,-9.079283633077473e-09,0.6191579909207163,0.04916,0.1582645329793294,-0.8201923076923077,0.5626568081854421,1.5817828081854413,-5.833111771380572e-13,5.835332217429823e-13,-0.7744111610349607,0.7774225293305288,0.8235711696921435,-0.8201922946840812,2.2790658249505213e-12,-2.2790658249505213e-12,0.06100010871887207,[0.],[-0.16663463],0.25094231883710705,0.0,0.1582645329793294,0.04916024706700222
2020-07-04 19:30:00,0.0,0.0,1.912934642523279e-06,0.6670389129346426,0.051935873189822145,0.0626618001302084,-0.7759615384615385,0.5626558517181208,1.24826335171812,-7.789324740770098e-13,7.789324740770098e-13,-0.7270471942631915,0.7297007175094614,0.7789849943737561,-0.7759615283447596,1.0125233984581428e-12,-1.0125233984581428e-12,0.0690000057220459,[0.],[-0.07085836],0.14661211472936234,0.0,0.0626618001302084,0.051935873189822145
2020-07-04 20:00:00,0.0,0.0,0.00013451821039439605,0.7012385182103944,0.028143,0.004479,-0.7288461538461538,0.5625885926129236,0.8976440926129229,-2.2537527399890678e-13,2.2515322939398175e-13,-0.7032353164589058,0.7057175217521745,0.7315128456085547,-0.7288461462165929,8.890665981198254e-13,-8.888445535149003e-13,0.6970000267028809,[0.],[0.00808198],0.04444444223911383,0.0,0.00447905337015788,0.02814340999104146
2020-07-04 20:30:00,0.0,0.0,0.1140039094499064,0.5437839094499065,0.045178,0.0,-0.6990384615384615,0.5055866378879704,0.6257521378879696,-6.463718449367661e-13,6.461498003318411e-13,-0.5423091429702189,0.5437839124947745,0.701491060776231,-0.6990384552105358,8.046896482483135e-13,-8.046896482483135e-13,0.6809999942779541,[0.],[0.00244719],0.06426770517904626,0.0,0.0,0.04517837562764186
2020-07-04 21:00:00,0.0,0.4600830031916936,2.900319169359426e-05,0.1763790031916936,0.03802675636042074,0.0,-0.6730769230769231,0.5055721362921236,0.5375626362921228,-2.9554136915521667e-13,2.9531932455029164e-13,-0.17622358980973352,0.17637900356498126,0.21427935088354366,-0.21405001175536587,0.46008300319328743,-0.4590269099860491,0.6730000972747803,[0.],[0.73631914],0.05637621168907346,0.0,0.0,0.03802675636042074
2020-07-04 21:30:00,0.0,0.6000000443443961,4.4344396133398634e-08,0.06144804434439614,0.0,0.0,-0.6596153846153846,0.5055721141199255,0.5068386141199247,-5.908606937055083e-13,5.910827383104333e-13,-0.061429171663623716,0.06144804522118674,0.06142922039381027,-0.0614103583966914,0.6000000444123088,-0.5982050224215822,0.6440000534057617,[0.],[0.93107247],0.0,0.0,0.0,0.0
2020-07-04 22:00:00,0.0,0.5999999562174189,0.011143956217418904,0.013676956217418905,0.027950537286421166,0.0,-0.6509615384615385,0.5000001360112161,0.5000001360112153,-5.95745675013859e-13,5.95523630408934e-13,-0.013676021885913325,0.013676957117848554,0.05277051980191172,-0.05275659981147385,0.5999999562898812,-0.5982049348257574,0.5150001049041748,[0.],[0.90743775],0.042818262307658235,0.0,0.0,0.027950537286421166
2020-07-04 22:30:00,0.0,0.5874180012877878,1.287787773770685e-09,1.287787773770685e-09,0.033539,0.0,-0.6192307692307693,0.5000001353673221,0.5000001353673214,-2.864375403532904e-13,2.864375403532904e-13,-2.11566542063224e-09,2.11566542063224e-09,0.03353900747032834,-0.03353338408423978,0.5874180013594614,-0.5856973816655822,0.10199999809265137,[0.],[0.88317654],0.05401179114066325,0.0,0.0,0.033539142489542526
2020-07-04 23:00:00,0.0,0.5317761441870271,1.4418702708039093e-07,1.4418702708044514e-07,0.035986620045821364,0.0,-0.5663461538461538,0.5000000632738086,0.5000000632738079,-4.711786516509164e-13,4.711786516509164e-13,-1.4474397591612842e-07,1.4474397591612842e-07,0.03598691170854296,-0.03598043757909908,0.5317761442408762,-0.5303657139180977,0.16700005531311035,[0.],[0.80165061],0.063383166411741,0.0,0.0,0.035986620045821364
2020-07-04 23:30:00,0.0,0.4940879838780653,-1.6121934748303517e-08,-1.6121934748357727e-08,0.032135,0.0,-0.525,0.500000071334776,0.5000000713347752,-4.078959392472825e-13,4.0811798385220754e-13,1.5707167122513965e-08,-1.5707167122513965e-08,0.032134970209104496,-0.03212980775366492,0.49408798392196673,-0.4928701904967985,0.7090001106262207,[0.],[0.75083782],0.061067271771792005,0.0,0.0,0.03213531453260321
2020-07-05 00:00:00,0.0,0.45297425758892607,2.5758892607634365e-07,2.5758892607628944e-07,0.030746,0.0,-0.4826923076923077,0.49999994254031294,0.49999994254031216,-3.439470930288735e-13,3.4416913763379853e-13,-2.578823219412385e-07,2.578823223853277e-07,0.030746516913334743,-0.030741790895546517,0.45297425762139953,-0.4519505155590291,0.7699999809265137,[0.00011492],[0.69315643],0.06356146299886922,0.0,0.0,0.030746479257712043
2020-07-05 00:30:00,0.0,0.4275639000187108,-9.99812891741992e-08,-9.99812891741992e-08,0.026236563584535095,0.0,-0.4528846153846154,0.4999999925309575,0.4999999925309567,-3.0730973321624333e-13,3.0730973321624333e-13,9.974893000475049e-08,-9.974892978270589e-08,0.026236365000579243,-0.026232923716275725,0.42756390004666,-0.4266516906866056,0.192000150680542,[1.49380858e-05],[0.66042714],0.057815223318843166,0.0,0.0,0.026236563584535095
2020-07-05 01:00:00,0.0,0.4316990501952111,5.019521109417106e-08,5.019521109417106e-08,0.0,0.0,-0.4307692307692308,0.49999996743335196,0.4999999674333512,-3.133049375492192e-13,3.135269821541442e-13,-5.0434739273796936e-08,5.043473949584154e-08,1.0183005239028375e-07,-1.0183005216823915e-07,0.4316990502244371,-0.43076912793208777,0.18799996376037598,[6.51332969e-05],[0.68732965],0.0,0.0,0.0,0.0
2020-07-05 01:30:00,0.0,0.38295592570332504,-7.429667498647053e-08,-7.429667498652474e-08,0.036051891923288476,0.0,-0.4182692307692308,0.5000000045816895,0.5000000045816887,-2.469136006766348e-13,2.469136006766348e-13,7.414570690755795e-08,-7.414570712960256e-08,0.036051744218983384,-0.03604524674357412,0.38295592572213155,-0.38222398338805186,0.08100008964538574,[0.],[0.58878547],0.08604112666116008,0.0,0.0,0.036051891923288476
2020-07-05 02:00:00,0.0,0.36521608527705035,-9.147229496449716e-07,-9.147229496449987e-07,0.048925,0.0,-0.41346153846153844,0.5000004619431643,0.5000004619431635,-3.361755318564974e-13,3.361755318564974e-13,9.145957953204942e-07,-9.145957915457359e-07,0.04892317129280421,-0.04891120681798533,0.36521608529296024,-0.36455033111124235,0.05799984931945801,[0.],[0.55311914],0.11813659128210548,0.0,0.0,0.0489253218917642
2020-07-05 02:30:00,0.0,0.36005314095996127,1.409599612607463e-07,1.409599612607463e-07,0.04252577251545092,0.0,-0.40192307692307694,0.5000003914631836,0.5000003914631829,-1.0946799022804043e-13,1.092459456231154e-13,-1.4107919477091002e-07,1.4107919454886542e-07,0.04252605513236096,-0.04251701471748315,0.3600531409746568,-0.3594060617053081,0.08899998664855957,[0.],[0.55085539],0.10563330892867032,0.0,0.0,0.04252577251545092
2020-07-05 03:00:00,0.0,0.34631574894611983,7.489461198133675e-07,7.489461198133675e-07,0.045638,0.0,-0.39134615384615384,0.5000000169901238,0.500000016990123,-2.0183854587685346e-13,2.020605904817785e-13,-7.490486391148465e-07,7.490486417793818e-07,0.04563949848919746,-0.04562908603249438,0.34631574895973394,-0.34571706738366004,0.08099985122680664,[0.],[0.52872123],0.1164367625338127,0.0,0.0,0.04563807594156471
2020-07-05 03:30:00,0.0,0.33521895089794945,-4.9102050562267784e-08,-4.910205056229489e-08,0.062477,0.0,-0.3971153846153846,0.5000000415411491,0.5000000415411483,-1.8851586958135158e-13,1.887379141862766e-13,4.900876415803168e-08,-4.900876415803168e-08,0.06247690232701952,-0.062457391557200426,0.33521895090938414,-0.33465799267568297,0.14499998092651367,[0.],[0.49938151],0.15709743910277996,0.0,0.0,0.06247702759571924
2020-07-05 04:00:00,0.0,0.269333699184248,-3.0081575201496295e-07,-3.0081575201496295e-07,0.11186089390551937,0.0,-0.38076923076923075,0.5000001919490251,0.5000001919490243,-1.176836406102666e-13,1.176836406102666e-13,3.0076587997918125e-07,-3.0076587953509204e-07,0.11186029252410212,-0.11179776337790304,0.26933369918638395,-0.2689714672196599,0.07700014114379883,[0.],[0.36565852],0.2934487332226667,0.0,0.0,0.11186089390551937
2020-07-05 04:30:00,0.0,0.26512520313728866,2.0313728866307472e-07,2.031372886630476e-07,0.108361,0.0,-0.3730769230769231,0.5000000903803807,0.50000009038038,-1.7119639039719914e-13,1.709743457922741e-13,-2.0318384441608828e-07,2.0318384441608828e-07,0.10836140650848769,-0.10830272689469633,0.26512520313923926,-0.2647741960219505,0.08299994468688965,[0.],[0.36244027],0.290133561068327,0.0,0.0,0.10836120059430422
2020-07-05 05:00:00,0.0,0.309669031878113,3.187811298521184e-08,3.187811298521184e-08,0.06871788400800673,0.0,-0.3778846153846154,0.5000000744413242,0.5000000744413234,-1.6053824936079764e-13,1.6076029396572267e-13,-3.194806397210925e-08,3.194806419415386e-08,0.06871794815612375,-0.06869434541345765,0.30966903188596895,-0.3091902696903792,0.08299994468688965,[0.],[0.45785241],0.18160742230866242,0.0,0.0,0.06871788400800673
2020-07-05 05:30:00,0.0,0.27916898667059303,-1.3329406972308793e-08,-1.013329406972306e-06,0.114556,0.0,-0.39326923076923076,0.5000000811060277,0.500000581106027,-6.350475700855895e-14,6.350475700855895e-14,1.0132722159106322e-06,-1.0132722105815617e-06,0.11455497362857048,-0.11448939643670109,0.279168986673219,-0.278779834134955,0.07200002670288086,[0.],[0.3775669],0.29095511483876374,0.0,0.0,0.1145562147931522
2020-07-05 06:00:00,0.0,0.32336093943506133,-1.0605649386617353e-06,-6.056493866173811e-08,0.08874,0.0,-0.4115384615384615,0.500000611388497,0.5000006113884963,-8.704148513061227e-14,8.704148513061227e-14,6.04777401491674e-08,-6.04777401491674e-08,0.08873887934513025,-0.0886995236679422,0.32336093944292776,-0.32283893753092685,0.08899998664855957,[0.],[0.46141425],0.21533617841656713,0.0,0.0,0.08874043775329044
2020-07-05 06:30:00,0.0,0.32950297360369435,9.736036943665835e-07,9.736036943666106e-07,0.088223,0.01459875404040018,-0.43173076923076925,0.5000001245866499,0.5000001245866491,-2.680078381445128e-13,2.6778579353958776e-13,-0.014598662058591838,0.014599727741192003,0.10282263608553732,-0.1027698004241493,0.32950297361101843,-0.32896096843609657,0.046000003814697266,[0.],[0.45601224],0.2378334718201749,0.0,0.01459875404040018,0.08822340701053755
2020-07-05 07:00:00,0.0,0.3229679801570703,-1.9842929690675306e-08,-1.9842929690675306e-08,0.07347753414198967,0.058988,-0.4548076923076923,0.5000001345081148,0.500000134508114,-1.6431300764452317e-13,1.6431300764452317e-13,-0.058970587436155686,0.05898798025358376,0.13244810213488956,-0.13236044671502545,0.3229679801606675,-0.32244724524857404,0.09600019454956055,[0.],[0.41407419],0.29085594609507476,0.0,0.0589881334940592,0.07347753414198967
2020-07-05 07:30:00,0.0,0.299347116755996,1.1675599602824042e-07,1.1675599602826753e-07,0.058845,0.1251947339375814,-0.4826923076923077,0.5000000761301168,0.500000076130116,-5.88418203051333e-14,5.861977570020827e-14,-0.125116530280162,0.12519485078128545,0.18396164734353504,-0.1837925897973094,0.29934711675692505,-0.29889971764259293,0.05800008773803711,[0.],[0.32579566],0.38072952288339384,0.0,0.1251947339375814,0.05884508835026366
2020-07-05 08:00:00,0.0,0.2505471299119872,1.2991198716024062e-07,1.2991198716029483e-07,0.026466,0.23739,-0.5134615384615384,0.5000000111741232,0.5000000111741224,-5.551115123125783e-15,5.329070518200751e-15,-0.23710868367565974,0.2373901299823662,0.2635748137476628,-0.2632278973332851,0.2505471299704578,-0.2502336409603707,0.06099987030029297,[0.],[0.16971962],0.5129359667233819,0.0,0.237390465799968,0.026466209842070435
2020-07-05 08:30:00,0.0,0.0,-2.2846611834749075e-06,-0.17809028466118348,0.03469655354278737,0.6933366648356121,-0.5471153846153847,0.500001153504715,0.5890451535047141,-3.714806240395774e-13,3.7125857943465235e-13,-0.5139221772917011,0.5152463813839687,0.5486164494381116,-0.5471153824785153,4.862776847858186e-13,-4.862776847858186e-13,0.021000146865844727,[0.],[-0.54218916],1.3238396172897222,0.0,0.6933366648356121,0.03469655354278737
2020-07-05 09:00:00,0.0,0.0,-6.302852075283291e-08,-0.4668670630285207,0.095186,0.963108,-0.5884615384615385,0.5000011850189754,0.8224786850189745,-2.944311461305915e-13,2.944311461305915e-13,-0.49501252065818435,0.4962409385600173,0.5901984618665843,-0.5884615355156544,1.6902035326893383e-12,-1.6902035326893383e-12,0.021999835968017578,[0.],[-1.01591344],1.7893911261497213,0.0,0.963108001708984,0.09518633233303347
2020-07-05 09:30:00,0.0,0.0,-1.0059275538020981e-07,-0.3487671005927554,0.21909779587252218,0.767179,-0.6346153846153846,0.5000012353153531,0.9968622353153522,-3.5571545708990016e-13,3.5571545708990016e-13,-0.41753829024306355,0.4184119015465939,0.6366359909209951,-0.6346153805010084,1.3091749906379846e-12,-1.3091749906379846e-12,0.03699994087219238,[0.],[-0.92501887],1.5470775719959786,0.0,0.767179337565104,0.21909779587252218
2020-07-05 10:00:00,0.0,0.0,-1.202918380263391e-06,-0.8575372029183802,0.202958,1.318406665039062,-0.6605769230769231,0.5000018367745432,1.4256308367745423,-3.8613556796462944e-13,3.863576125695545e-13,-0.45980976143341756,0.46086946460133316,0.6627665649473853,-0.6605769181603991,1.425082274408851e-12,-1.425082274408851e-12,0.01699995994567871,[0.],[-1.43789608],2.2918115153613186,0.0,1.318406665039062,0.2029581516060254
2020-07-05 10:30:00,0.0,0.0,2.9248641976171823e-07,-0.41627070751358025,0.143337,0.961383,-0.6846153846153846,0.5000016905313334,1.6337661905313323,-4.105604745063829e-13,4.107825191113079e-13,-0.5436303201636887,0.54511229529838,0.6869676203826793,-0.6846153788479266,2.3137047833188262e-12,-2.3137047833188262e-12,0.0279998779296875,[0.],[-1.05523904],1.6046490899454653,0.0,0.961383331298828,0.14333748354706763
2020-07-05 11:00:00,0.0,0.0,-1.6687526356042558e-07,-0.5789371668752636,0.182574,1.094338,-0.6942307692307692,0.5000017739689652,1.9232347739689641,-4.269917752708352e-13,4.2721381987576024e-13,-0.5140758388702007,0.5154008361028004,0.696649679998143,-0.6942307630945479,1.5840662115351734e-12,-1.5840662115351734e-12,0.0280001163482666,[0.],[-1.21145032],1.82945321907085,0.0,1.094338000488282,0.1825741910840754
2020-07-05 11:30:00,0.0,0.0,-0.4553207496762217,-0.13867074967622173,0.19181188846049657,1.138670674641928,-0.7288461538461538,0.727662148807076,1.992570148807075,-3.708144902248023e-13,3.708144902248023e-13,-0.9950216918465977,0.9999999287854615,0.7315128456058126,-0.7288461462138711,1.858069254012662e-12,-1.858069254012662e-12,0.026999950408935547,[0.],[-1.23965457],1.8065155554339318,0.0,1.138670674641928,0.19181188846049657
2020-07-05 12:00:00,0.0,0.0,-0.4957579658847076,-0.09298096588470761,0.256467,1.0929806640625,-0.7528846153846154,0.9755411317494298,2.039060631749429,-4.072298054325074e-13,4.072298054325074e-13,-0.9950214677157141,0.9999997024048279,0.7557305184490866,-0.7528846065530403,1.979749697511579e-12,-1.979749697511579e-12,0.02500009536743164,[0.],[-1.24392942],1.7739347621194215,0.0,1.0929806640625,0.25646748731898383
2020-07-05 12:30:00,0.0,0.0,-0.4624090617270807,-0.5500080617270807,0.23183765315776814,1.550008,-0.7615384615384615,1.2067456626129702,2.314064662612969,-4.2077452633293433e-13,4.2099657093785936e-13,-0.9950217055745694,0.9999999426512303,0.764450314252217,-0.7615384522403432,2.0246027077064355e-12,-2.0246027077064355e-12,0.029000043869018555,[0.],[-1.66173681],2.315803982267407,0.0,1.55000800374349,0.23183765315776814
2020-07-05 13:00:00,0.0,0.0,-0.5507092512813124,-0.9237942512813124,0.2823577329380763,1.923794,-0.7240384615384615,1.4821002882536265,2.775961788253625,-3.6348701826227625e-13,3.637090628672013e-13,-0.9950215172732475,0.999999752459803,0.7266700135896813,-0.7240384541286446,1.8340884366807586e-12,-1.8343104812856836e-12,0.026000022888183594,[0.],[-2.04841955],3.015317527394238,0.0,1.923794010416666,0.2823577329380763
2020-07-05 13:30:00,0.0,0.0,-0.5439370465038006,-0.8806370465038006,0.2484697942717612,1.880637,-0.6971153846153846,1.7540688115055267,3.2162803115055256,-3.2462921240039577e-13,3.2462921240039577e-13,-0.9950217196162048,0.9999999568338107,0.6995544803818641,-0.6971153783616277,2.5566215811068105e-12,-2.5563995365018854e-12,0.01900005340576172,[0.],[-1.98098728],3.022012733335804,0.0,1.8806373331705741,0.2484697942717612
2020-07-05 14:00:00,0.0,0.0,-0.5552632362717649,-0.567439236271765,0.24140052662382422,1.567439,-0.6788461538461539,2.0317004296414094,3.499999929641408,-2.993161274389422e-13,2.993161274389422e-13,-0.995021531485563,0.9999997668147773,0.6811588337993715,-0.6788461482959369,8.091305403468141e-13,-8.093525849517391e-13,0.020999908447265625,[0.],[-1.67666114],2.636265620501159,0.0,1.795225341796876,0.24140052662382422
2020-07-05 14:30:00,0.0,0.0,-0.5111591977104827,8.022895173305164e-07,0.181808,0.999999,-0.6634615384615384,2.287280028496651,3.4999995284966494,-2.786659791809143e-13,2.7844393457598926e-13,-0.9950215694617359,0.9999998051721422,0.6656703828893182,-0.6634615334485519,1.5494272531668685e-12,-1.5494272531668685e-12,0.02700018882751465,[0.],[-1.09432944],1.7621851323195084,0.0,1.786258658854166,0.18180823469315854
2020-07-05 15:00:00,0.0,0.0,-0.49226775146318,2.4853681993052337e-07,0.168724,1.0,-0.6692307692307692,2.5334139042282406,3.4999994042282396,-2.864375403532904e-13,2.864375403532904e-13,-0.9950220113496242,1.000000251495553,0.6714782713292564,-0.6692307640212809,1.5756285165480222e-12,-1.5754064719430971e-12,0.01900005340576172,[0.],[-1.08575241],1.727714945537394,0.0,1.749857991536458,0.16872448693145645
2020-07-05 15:30:00,0.0,0.0,-0.43137806766186454,-6.766186452875772e-08,0.13106954954592523,1.0,-0.6923076923076923,2.7491029380591727,3.499999438059172,-3.1796787425264483e-13,3.1796787425264483e-13,-0.9950216985998577,0.999999935606509,0.6947131932025186,-0.6923076862445252,2.5224267119483557e-12,-2.5224267119483557e-12,0.037000179290771484,[0.],[-1.06171783],1.6165262665160265,0.0,1.5449500081380199,0.13106954954592523
2020-07-05 16:00:00,0.0,0.0,-0.3883772222283476,-1.222228347632845e-06,0.12971157252051022,1.000001,-0.7336538461538461,2.9432915491733467,3.500000049173346,-3.779199175824033e-13,3.779199175824033e-13,-0.9950215461909304,0.9999997816677517,0.7363559117741516,-0.7336538382924005,1.8820500713445654e-12,-1.8820500713445654e-12,0.021000146865844727,[4.91733458e-05],[-1.06493247],1.5238912249609304,0.0,1.2034673319498699,0.12971157252051022
2020-07-05 16:30:00,0.0,0.0,-0.22964300814873642,9.991851263599968e-06,0.138664,0.870824,-0.7730769230769231,3.0581130532477148,3.499995053247714,-4.811706588725428e-13,4.809486142676178e-13,-0.867056882090903,0.8708339962963447,0.7760778896087686,-0.7730769131227524,3.0655478155949822e-12,-3.0655478155949822e-12,0.019999980926513672,[0.],[-0.9587904],1.2944560477221563,0.0,0.870825998942058,0.1386645166243952
2020-07-05 17:00:00,0.0,0.0,-0.037263614142542555,-9.614142542554386e-06,0.136404,0.713405,-0.8067307692307693,3.076744860318986,3.4999998603189852,-5.733191699164308e-13,5.733191699164308e-13,-0.7108589612218215,0.7133953909810227,0.8099993629854765,-0.8067307571607369,3.2853719744707632e-12,-3.2851499298658382e-12,0.023999929428100586,[0.],[-0.81880136],1.0458727228789169,0.0,0.713405336507162,0.13640417160762253
2020-07-05 17:30:00,0.0,0.0,8.01976164838342e-06,0.3026670197616484,0.10479285682174651,0.400146667480468,-0.801923076923077,3.0767408504381617,3.348666350438161,-5.67323965583455e-13,5.6710192097853e-13,-0.7003518427747051,0.7028136922609565,0.8051527348090912,-0.8019230651797147,2.1613821843402548e-12,-2.1611601397353297e-12,0.032000064849853516,[0.],[-0.4688468],0.625223401012502,0.0,0.400146667480468,0.10479285682174651
2020-07-05 18:00:00,0.0,0.0,-2.7609229126058024e-07,0.3526847239077088,0.18868273305265432,0.22961859995524,-0.7663461538461539,3.0767409884843073,3.1723239884843064,-2.637889906509372e-13,2.637889906509372e-13,-0.5806125042546506,0.5823033281569256,0.7692949732818495,-0.766346144280355,1.950883898871325e-12,-1.9506618542664e-12,0.021000146865844727,[0.],[-0.36293052],0.5425538880382506,0.0,0.22961859995524,0.18868273305265432
2020-07-05 18:30:00,0.0,0.0,1.26696352273966e-06,0.4149442669635227,0.12832,0.206641,-0.7451923076923077,3.076740355002546,2.964851855002545,-4.89164264649844e-13,4.889422200449189e-13,-0.6196589479550749,0.6215852708083085,0.7479802260666681,-0.7451922992616902,9.232614672782802e-13,-9.230394226733551e-13,0.018000125885009766,[0.],[-0.28854966],0.4466703313623703,0.0,0.206641399637858,0.12832026579821346
2020-07-05 19:00:00,0.0,0.0,1.4444724915812883e-05,0.5226694447249158,0.10918899881552104,0.0947607332865398,-0.7221153846153846,3.076733132640088,2.703517132640087,-6.825651155395462e-13,6.825651155395462e-13,-0.6155294929064878,0.6174301814317769,0.7247329463420069,-0.722115377294031,1.730171561575844e-12,-1.730393606180769e-12,0.021000146865844727,[0.],[-0.15597702],0.2806775327385478,0.0,0.0947607332865398,0.10918899881552104
2020-07-05 19:30:00,0.0,0.0,1.2932470951953871e-05,0.613198932470952,0.04513576986917553,0.055052867126464795,-0.7086538461538462,3.0767266664046122,2.3969176664046112,-4.276579090856103e-13,4.276579090856103e-13,-0.6660258124652849,0.6682518027876057,0.7111745243867311,-0.7086538394267856,8.362199821476679e-13,-8.362199821476679e-13,0.0279998779296875,[0.],[-0.06050024],0.1404381363953841,0.0,0.055052867126464795,0.04513576986917553
2020-07-05 20:00:00,0.0,0.0,0.00010630268901177728,0.6675183026890118,0.025212813379934522,0.01289790004293124,-0.7009615384615384,3.0766735150601066,2.0631585150601053,-6.219469383950127e-13,6.217248937900877e-13,-0.6781085532435085,0.6804162058022254,0.7034276786086471,-0.7009615320550082,8.189005029635155e-13,-8.186784583585904e-13,0.018000125885009766,[0.],[0.00031839],0.05400142575777481,0.0,0.01289790004293124,0.025212813379934522
2020-07-05 20:30:00,0.0,0.0,-1.4767304928582983e-07,0.6634078523269508,0.02575378488320325,0.0,-0.6846153846153846,3.076673588896631,1.73145458889663,-1.971756091734278e-13,1.971756091734278e-13,-0.6612139747590613,0.6634078551382518,0.6869676203843824,-0.6846153788496181,1.5583090373638697e-12,-1.5583090373638697e-12,0.03899979591369629,[0.],[0.01256738],0.0373697388408942,0.0,0.0,0.02575378488320325
2020-07-05 21:00:00,0.0,0.0,9.428487333872602e-07,0.6815369428487333,0.0,0.0,-0.676923076923077,3.0766731174722644,1.3906861174722633,-5.715428130770306e-13,5.715428130770306e-13,-0.6792216954086563,0.6815369455552591,0.6792226464563413,-0.6769230714404724,1.5258905250448151e-12,-1.5258905250448151e-12,0.01900005340576172,[0.],[0.03407694],0.0,0.0,0.0,0.0
2020-07-05 21:30:00,0.0,0.0,2.1196877748701215e-07,0.6688682119687775,0.0,0.0,-0.6644230769230769,3.0766730114878755,1.0562520114878746,-5.495603971894525e-13,5.493383525845275e-13,-0.6666381213630768,0.6688682144938909,0.6666383409110057,-0.6644230718781243,1.4672707493446069e-12,-1.4672707493446069e-12,0.021999835968017578,[0.],[0.03344343],0.0,0.0,0.0,0.0
2020-07-05 22:00:00,0.0,0.0,3.873302210598284e-07,0.650374387330221,0.03192458861106403,0.0,-0.6778846153846154,3.076672817822765,0.7310648178227641,-5.810907310888069e-13,5.81312775693732e-13,-0.6482657514737993,0.6503743900398127,0.6801907354483221,-0.6778846098669808,1.525002346625115e-12,-1.52522439123004e-12,0.02500009536743164,[0.],[0.00697909],0.04678970893068288,0.0,0.0,0.03192458861106403
2020-07-05 22:30:00,0.0,0.0,0.2062046566971541,0.41392565669715414,0.030909,0.0,-0.6480769230769231,2.973570489474188,0.5241019894741871,-3.7325698087897763e-13,3.730349362740526e-13,-0.41307066399829107,0.41392565902321654,0.6501843265334999,-0.6480769185618094,1.3669065879184927e-12,-1.3669065879184927e-12,0.01900005340576172,[0.],[0.01658955],0.04747639560943022,0.0,0.0,0.030909576811571197
2020-07-05 23:00:00,0.0,0.0,0.5363798752815618,0.048202875281561905,0.02013673549947903,0.0,-0.6028846153846154,2.705380551833407,0.5000005518334061,-3.26405569239796e-13,3.26405569239796e-13,-0.04819126250485595,0.04820287730945716,0.6047078771687584,-0.6028846121066296,1.1688428003253648e-12,-1.1688428003253648e-12,0.03699994087219238,[0.],[0.03993874],0.033299299863134235,0.0,0.0,0.02013673549947903
2020-07-05 23:30:00,0.0,0.0,0.5495866364447378,-3.363555262233262e-06,0.0,0.0,-0.5480769230769231,2.430587233611038,0.5000022336110372,-2.6556534749033744e-13,2.6556534749033744e-13,3.3621374699865925e-06,-3.362137413587263e-06,0.549583276948725,-0.5480769209226763,9.596767824859853e-13,-9.596767824859853e-13,0.02200007438659668,[0.],[0.05495883],0.0,0.0,0.0,0.0
2020-07-06 00:00:00,0.0,0.0,0.49093009230329804,-3.907696701928288e-06,0.019024812084328817,0.0,-0.5086538461538461,2.185122187459389,0.5000041874593882,-2.2604140781368187e-13,2.2604140781368187e-13,3.906646558249349e-06,-3.906646481866005e-06,0.5099509997123426,-0.5086538445998487,4.11226608321158e-13,-4.1100456371623295e-13,0.020999908447265625,[0.],[0.03387335],0.037307137759865036,0.0,0.0,0.019024812084328817
2020-07-06 00:30:00,0.0,0.0,0.4639488769403729,-1.1230596271194406e-06,0.024743606660195025,0.0,-0.4875,1.9531477489892026,0.5000047489892018,-2.0650148258027912e-13,2.0650148258027912e-13,1.1221734204092115e-06,-1.1221734141919626e-06,0.4886913630961478,-0.48749999870893146,3.765876499528531e-13,-3.765876499528531e-13,0.02200007438659668,[0.],[0.02660006],0.05063237998070173,0.0,0.0,0.024743606660195025
2020-07-06 01:00:00,0.0,0.0,0.4577816534599265,-5.346540073510476e-06,0.0,0.0,-0.4567307692307692,1.7242569222592394,0.5000074222592386,-2.69340105774063e-13,2.6911806116913795e-13,5.345857764016415e-06,-5.345857621241734e-06,0.4577763088943181,-0.4567307682572146,6.590283874174929e-13,-6.588063428125679e-13,0.017999887466430664,[0.],[0.04577843],0.0,0.0,0.0,0.0
2020-07-06 01:30:00,0.0,0.0,0.4568131826219978,-2.8173780021731928e-06,0.0,0.0,-0.45576923076923076,1.4958503309482405,0.5000088309482397,-1.7852386235972517e-13,1.7852386235972517e-13,2.816701425212287e-06,-2.816701385688347e-06,0.4568103672014945,-0.45576922980451995,6.559197629485425e-13,-6.559197629485425e-13,0.12199997901916504,[0.],[0.04568146],0.0,0.0,0.0,0.0
2020-07-06 02:00:00,0.0,0.0,0.4471522304221813,-7.695778187143901e-07,0.0,0.0,-0.4461538461538462,1.2722742157371498,0.5000092157371491,-1.7075230118734908e-13,1.709743457922741e-13,7.689561603019257e-07,-7.689561569712566e-07,0.44715146264557437,-0.4461538452740752,6.279421427279885e-13,-6.277200981230635e-13,0.07200002670288086,[0.],[0.04471526],0.0,0.0,0.0,0.0
2020-07-06 02:30:00,0.0,0.0,0.4196569951015626,-1.004898437366908e-06,0.02556380154313685,0.0,-0.4442307692307692,1.0624457181863685,0.5000097181863677,-1.6919798895287386e-13,1.6919798895287386e-13,1.0042874369897703e-06,-1.0042874323268336e-06,0.44521979351609087,-0.44423076836720465,6.221689829999377e-13,-6.221689829999377e-13,0.07299995422363281,[0.],[0.02151471],0.05741838529430441,0.0,0.0,0.02556380154313685
2020-07-06 03:00:00,0.0,0.0,0.40475527975366166,2.797536616922468e-07,0.028875,0.0,-0.4326923076923077,0.8600680783095376,0.5000095783095369,-1.5987211554602254e-13,1.5987211554602254e-13,-2.803030174636234e-07,2.803030179077126e-07,0.433630561101791,-0.43269230692210114,2.944311461305915e-13,-2.9465319073551655e-13,0.19299983978271484,[0.],[0.01737554],0.06658894159306213,0.0,0.0,0.028875325834818156
2020-07-06 03:30:00,0.0,0.0,0.40765624395412947,1.2439541294580604e-06,0.029836,0.0,-0.43653846153846154,0.6562399563324728,0.5000089563324721,-1.6298074001497298e-13,1.6298074001497298e-13,-1.2445238950498094e-06,1.2445239028213706e-06,0.43749348956053846,-0.4365384607378542,6.004086117172847e-13,-6.004086117172847e-13,0.13199996948242188,[0.],[0.01689689],0.06819758653472008,0.0,0.0,0.02983644848630267
2020-07-06 04:00:00,0.0,0.1000000585689938,0.3109560585689938,1.2058568993788133e-05,0.022328655285527747,0.0,-0.4326923076923077,0.500761927047976,0.5000029270479752,2.842170943040401e-14,-2.864375403532904e-14,-1.2058669614622985e-05,1.2058670341597022e-05,0.3332967726671958,-0.3327422242948661,0.10000005864325923,-0.09995008325700949,0.11999988555908203,[0.],[0.25623337],0.05153200690247783,0.0,0.0,0.022328655285527747
2020-07-06 04:30:00,0.0,0.4176098362104557,0.0015238362104557151,5.836210455715087e-06,0.0,0.0,-0.4182692307692308,0.5000000089427481,0.5000000089427473,-2.935429677108914e-13,2.935429677108914e-13,-5.836419871618759e-06,5.836420041926971e-06,0.0015296736801242439,-0.0015296619807059209,0.4176098362371823,-0.4167395679060686,0.6610000133514404,[0.],[0.66733474],0.0,0.0,0.0,0.0
2020-07-06 05:00:00,0.0,0.41243308374556054,8.374556053182894e-08,8.374556053182894e-08,0.02591895101423592,0.0,-0.4375,0.49999996706996785,0.4999999670699671,-2.859934511434403e-13,2.859934511434403e-13,-8.394648087772794e-08,8.394648087772794e-08,0.025919119698723403,-0.02591576112872529,0.41243308377043597,-0.4115842380197845,0.6349999904632568,[6.58600651e-05],[0.63904416],0.0591281414377374,0.0,0.0,0.02591895101423592
2020-07-06 05:30:00,0.0,0.4790297943031382,-2.0569686180364278e-07,-2.0569686180364278e-07,0.0,0.0,-0.4778846153846154,0.5000000699183987,0.500000069918398,-3.843592111252292e-13,3.8413716652030416e-13,2.0533377131926045e-07,-2.0533377131926045e-07,-4.0921122468340343e-07,4.0921122534953724e-07,0.47902979434533766,-0.4778850230729359,0.6720001697540283,[0.],[0.75501264],0.0,0.0,0.0,0.0
2020-07-06 06:00:00,0.0,0.534115050707246,5.070724595529659e-08,5.070724595524238e-08,0.0,0.0,-0.5326923076923077,0.5000000445647758,0.500000044564775,-4.758415883543421e-13,4.760636329592671e-13,-5.126890445517063e-08,5.126890423312602e-08,1.0478648526657253e-07,-1.0478648526657253e-07,0.534115050763234,-0.532692200561049,0.7860000133514404,[0.],[0.83378453],0.0,0.0,0.0,0.0
2020-07-06 06:30:00,0.0,0.592685036313512,3.631351200609426e-08,3.631351200598584e-08,0.0,0.008105575266977161,-0.5990384615384615,0.5000000264080198,0.500000026408019,-5.833111771380572e-13,5.830891325331322e-13,-0.00810528393546961,0.008105612426934306,0.008105324497020172,-0.008104996028892142,0.5926850363882008,-0.590933461949565,0.7630000114440918,[0.],[0.90943403],0.013491512901317716,0.0,0.008105575266977161,0.0
2020-07-06 07:00:00,0.0,0.5773497914550947,-2.0854490538093056e-07,-2.0854490538093056e-07,0.0,0.109047,-0.6846153846153846,0.5000001306804724,0.5000001306804717,-5.335731856348502e-13,5.333511410299252e-13,-0.10898736814801668,0.10904679220827185,0.10898716329669966,-0.10892780418994352,0.5773497914986965,-0.5756875771622236,0.12999987602233887,[0.],[0.78656323],0.1588688461544346,0.0,0.1090473340352376,0.0
2020-07-06 07:30:00,0.0,0.39872491620705425,-8.379294572503741e-08,-8.379294572503741e-08,0.0,0.351376,-0.7480769230769231,0.5000001725769453,0.5000001725769445,-2.9753977059954195e-14,2.9753977059954195e-14,-0.3507596261343999,0.3513759165114363,0.35075954318218594,-0.35014541134334864,0.39872491639268937,-0.3979315108772621,0.06800007820129395,[0.],[0.28880064],0.4684384073018195,0.0,0.35137619934082,0.0
2020-07-06 08:00:00,0.0,0.3248428665807978,-1.0133419202204043e-05,-0.003846133419202204,0.0,0.487639,-0.8057692307692308,0.5000052392865464,0.5019232392865456,1.0613732115416497e-13,-1.0635936575909e-13,-0.48262524153865627,0.48379286690769785,0.4826151087327515,-0.4814531554433312,0.3248428676159001,-0.32431607376296445,0.08099985122680664,[0.],[0.04707962],0.603046700667588,0.0,0.48763933614094995,0.0
2020-07-06 08:30:00,0.0,0.36871100220878367,1.000220878366923e-05,0.0038460022087836694,0.0,0.48918466491699203,-0.8586538461538461,0.5000002381821546,0.5000002381821538,1.7674750552032492e-13,-1.7674750552032492e-13,-0.49181807494793794,0.4930306675525469,0.49182807803131734,-0.49062138732852856,0.3687110032489367,-0.36803245703797205,0.09299993515014648,[0.],[0.10826537],0.5676631459744,0.0,0.48918466491699203,0.0
2020-07-06 09:00:00,0.0,0.22866925037350785,2.5037350784577923e-07,-0.07530774962649216,0.029282,0.707353,-0.885576923076923,0.5000001129954006,0.5376541129953999,5.808686864838819e-13,-5.808686864838819e-13,-0.6300536381308597,0.6320452509533483,0.6593358896197912,-0.6571688217779967,0.22866925439711916,-0.22840809624108815,0.07899999618530273,[0.],[-0.33001616],0.8276827966760125,0.0,0.7073533396403,0.02928238748128886
2020-07-06 09:30:00,0.0,0.0,2.4654048694054687e-08,0.07530802465404869,0.032408827848140254,0.7972346659342441,-0.8971153846153846,0.5000001006683762,0.5000001006683755,-7.012168623532489e-13,7.012168623532489e-13,-0.8687507720086713,0.872542698032553,0.9011596508600308,-0.8971153650380503,2.7635671528969397e-12,-2.7635671528969397e-12,0.023999929428100586,[0.],[-0.64939632],0.9167822300728784,0.0,0.7972346659342441,0.032408827848140254
2020-07-06 10:00:00,0.0,0.0,-3.452586383261534e-07,-0.23124534525863832,0.07508792413428207,1.060745,-0.8971153846153846,0.5000002732976954,0.6156227732976947,-7.127631818093505e-13,7.127631818093505e-13,-0.8260720465410887,0.8294996622132731,0.9011596508614601,-0.8971153650394668,2.752020833440838e-12,-2.752020833440838e-12,0.020999908447265625,[0.],[-1.10925304],1.2556366947526303,0.0,1.060745328776042,0.07508792413428207
2020-07-06 10:30:00,0.0,0.0,-2.684280179404176e-07,-0.3825132684280179,0.08912953165915961,1.216443994140624,-0.9153846153846154,0.5000004075117044,0.8068794075117036,-7.478462293875054e-13,7.478462293875054e-13,-0.8304664610719248,0.8339307337477255,0.9195957517284297,-0.9153845939110552,2.8697044740511046e-12,-2.8697044740511046e-12,0.018999814987182617,[0.],[-1.26862193],1.4143972671740912,0.0,1.216443994140624,0.08912953165915961
2020-07-06 11:00:00,0.0,0.0,-1.2788758210733036e-05,-0.5002917887582107,0.11331995312664579,1.313758662923178,-0.9192307692307692,0.5000068018908097,1.057025301890809,-7.607248164731573e-13,7.607248164731573e-13,-0.8101702768590879,0.8134668823409701,0.9234774686360876,-0.9192307473443193,1.4446221996422537e-12,-1.4446221996422537e-12,0.02200007438659668,[0.],[-1.37939876],1.5398344760586318,0.0,1.313758662923178,0.11331995312664579
2020-07-06 11:30:00,0.0,0.0,-6.742501203523682e-07,-0.5715566742501204,0.132909,1.36233,-0.9163461538461538,0.5000071390158699,1.342803639015869,-7.602807272633072e-13,7.602807272633072e-13,-0.7876578144434763,0.7907733338635654,0.9205661668506857,-0.9163461322708737,1.432631790976302e-12,-1.432409746371377e-12,0.026000022888183594,[0.],[-1.4400793],1.61878174972104,0.0,1.362330000813802,0.13290946052939695
2020-07-06 12:00:00,0.0,0.0,3.0258182751215223e-07,-0.8636036974181726,0.11007163012951768,1.705777,-0.9442307692307692,0.5000069877249561,1.7746054877249553,-8.046896482483135e-13,8.046896482483135e-13,-0.8386403331798,0.8421733115572447,0.9487122967001558,-0.944230744464982,3.0611069234964816e-12,-3.0611069234964816e-12,0.018999814987182617,[0.],[-1.75065409],1.9069128023207835,0.0,1.70577733561198,0.11007163012951768
2020-07-06 12:30:00,0.0,0.0,2.9215273504882774e-07,-0.940531707847265,0.12098,1.756047,-0.9288461538461539,0.5000068416485886,2.244871341648588,-7.7982065249671e-13,7.7982065249671e-13,-0.8122020985639795,0.8155153006420786,0.9331824192094786,-0.9288461308832223,2.9523050670832163e-12,-2.9525271116881413e-12,0.017999887466430664,[0.],[-1.80580439],2.0043095039172587,0.0,1.756047326660156,0.12098037860127031
2020-07-06 13:00:00,0.0,0.0,-0.2923740158606963,-0.34272101586069625,0.209185,1.342721,-0.9076923076923077,0.6461938495789367,2.416231849578936,-6.80788758700146e-13,6.80788758700146e-13,-0.995021754302627,0.9999999918684035,0.9118327692717789,-0.9076922870344764,2.872369009310205e-12,-2.87214696470528e-12,0.020999908447265625,[0.],[-1.46369555],1.692721895456638,0.0,1.3427213297526042,0.20918504218526032
2020-07-06 13:30:00,0.0,0.0,-0.23629568561404937,-0.41976868561404934,0.14243356201317964,1.41976866048177,-0.8971153846153846,0.7643416923859614,2.6261161923859606,-6.59916565837193e-13,6.59916565837193e-13,-0.9950217448263157,0.9999999822969725,0.9011596508627149,-0.8971153650407107,1.4024337247064977e-12,-1.4024337247064977e-12,0.019999980926513672,[0.],[-1.48909751],1.724022697331173,0.0,1.41976866048177,0.14243356201317964
2020-07-06 14:00:00,0.0,0.0,-0.2391613661365533,-0.6322573661365533,0.128807,1.632257,-0.8807692307692307,0.883922375454238,2.942244875454237,-6.283862319378386e-13,6.283862319378386e-13,-0.9950214067779501,0.9999996408553917,0.8846670685091294,-0.8807692127701374,4.054978575140922e-12,-4.054978575140922e-12,0.02499985694885254,[0.],[-1.6797736],1.9795125808960272,0.0,1.632257340494792,0.12880702487649445
2020-07-06 14:30:00,0.0,0.0,-0.23733792601166534,-0.8544059260116653,0.134744,1.854406,-0.8884615384615384,1.0025913384600706,3.36944783846007,-6.430411758628907e-13,6.430411758628907e-13,-0.9950218427286395,1.0000000811820073,0.8924279454079178,-0.8884615197325276,2.751132655021138e-12,-2.750910610416213e-12,0.5199999809265137,[0.],[-1.89574711],2.2165549060309244,0.0,1.8544060099283861,0.13474444018211404
2020-07-06 15:00:00,0.0,0.0,-0.21147112286690117,-0.14712312286690118,0.11372858290462531,1.147122658284506,-0.8932692307692308,1.1083268998935212,3.4430093998935205,-6.52367049269742e-13,6.52367049269742e-13,-0.9950213096384031,0.9999995427407904,0.8972787988920057,-0.8932692115709788,4.171329948121638e-12,-4.171551992726563e-12,0.47099995613098145,[0.],[-1.20960226],1.3974413582161653,0.0,1.147122658284506,0.11372858290462531
2020-07-06 15:30:00,0.0,0.0,-0.269721686162065,-0.11398068616206494,0.174889,1.113981,-0.8961538461538462,1.2431877429745537,3.499999742974553,-6.579181643928678e-13,6.581402089977928e-13,-0.9950220803962961,1.0000003212352926,0.9001894237684995,-0.8961538266712576,2.7990942896849447e-12,-2.7990942896849447e-12,0.6040000915527344,[0.],[-1.221221],1.4239020051007936,0.0,1.1759953369140619,0.17488925597204386
2020-07-06 16:00:00,0.0,0.0,-0.1252332247334012,0.0071467752665988005,0.0682468897796453,0.992853,-0.9336538461538462,1.3058043553412544,3.4964263553412533,-7.331912854624534e-13,7.331912854624534e-13,-0.995021548266164,0.9999997837638159,0.9380352472175544,-0.9336538226396092,3.0406788198433787e-12,-3.0404567752384537e-12,0.562999963760376,[0.],[-1.03456985],1.1252224458514901,0.0,0.992853334554036,0.0682468897796453
2020-07-06 16:30:00,0.0,0.0,-0.10547257211055895,-0.007145572110558955,0.08246295815907805,1.007145,-0.9673076923076923,1.358540641396534,3.499999141396533,-8.042455590384634e-13,8.042455590384634e-13,-0.9950212054113603,0.9999994374675525,0.9720116296938925,-0.9673076646263192,3.2671643168669107e-12,-3.2671643168669107e-12,0.07899999618530273,[0.],[-1.06221083],1.11527054081269,0.0,1.106279333496094,0.08246295815907805
2020-07-06 17:00:00,0.0,0.09999986179548566,-0.15758213820451433,-2.138204514343881e-06,0.07056255405022183,1.000002,-1.0038461538461538,1.437331710498791,3.5000002104987904,2.348343741687131e-12,-2.348343741687131e-12,-0.9950216266876266,0.9999998629724471,0.908002046601456,-0.9038962202135559,0.09999988347711142,-0.09994990826589878,0.07800006866455078,[0.0002105],[-0.79769392],1.056846538615817,0.0,1.038804669189454,0.07056255405022183
2020-07-06 17:30:00,0.0,0.0,9.135230003790712e-08,0.08428009135230004,0.088373,0.820917,-0.9846153846153847,1.437331664822641,3.4578601648226406,-8.737455203799982e-13,8.739675649849232e-13,-0.9011165590234467,0.9051971016780374,0.9894896878597588,-0.9846153545709444,3.355538069627073e-12,-3.355538069627073e-12,0.014999866485595703,[0.],[-0.71740139],0.9151744042125128,0.0,0.820917325337728,0.0883733047183971
2020-07-06 18:00:00,0.0,0.0,1.8233923105171607e-07,0.18271618233923104,0.08355782484870143,0.676407998657226,-0.9346153846153846,1.4373315736530254,3.366502073653025,-7.8026474170656e-13,7.8026474170656e-13,-0.8554478037470186,0.8591241896242248,0.9390058410408919,-0.9346153609906303,3.0015989693765732e-12,-3.0015989693765732e-12,0.03600001335144043,[0.],[-0.73411843],0.8061739502786462,0.0,0.676407998657226,0.08355782484870143
2020-07-06 18:30:00,0.0,0.0,1.159451007719638e-05,0.4447595945100772,0.065389,0.391573,-0.8942307692307693,1.4373257763979868,3.1441222763979866,-7.054357098468245e-13,7.056577544517495e-13,-0.8328483779878226,0.836332601894352,0.8982489977905124,-0.8942307499434967,1.3677947663381929e-12,-1.3677947663381929e-12,0.026000022888183594,[0.],[-0.42164506],0.5067596552551717,0.0,0.391573336283366,0.06538933634953632
2020-07-06 19:00:00,0.0,0.0,5.558092616973244e-07,0.6239965558092617,0.059975,0.191397,-0.8682692307692308,1.437325498493356,2.8321239984933557,-6.612488334667432e-13,6.612488334667432e-13,-0.8120813478841296,0.8153935624595514,0.8720569260949393,-0.8682692139075179,3.855582519918244e-12,-3.855582519918244e-12,0.019999980926513672,[0.],[-0.20817712],0.2871611491239655,0.0,0.19139740041097,0.059975271630309614
2020-07-06 19:30:00,0.0,0.0,1.2272980034816125e-07,0.6759921227298004,0.051362,0.131463,-0.8519230769230769,1.4373254371284556,2.4941279371284555,-6.328271240363392e-13,6.328271240363392e-13,-0.8042069916592618,0.8074551289474905,0.8555691351975054,-0.8519230614637225,2.4700241851860483e-12,-2.4702462297909733e-12,0.026999950408935547,[0.],[-0.13875298],0.21287998228559116,0.0,0.1314633326212566,0.0513621585412069
2020-07-06 20:00:00,0.0,0.0,7.055915616135163e-06,0.7937540559156161,0.028701750982749984,0.020897,-0.8365384615384616,1.4373219091706475,2.0972509091706475,-6.035172361862351e-13,6.035172361862351e-13,-0.8113448669246388,0.8146510617402019,0.8400536934401293,-0.8365384473126698,1.1906031716080179e-12,-1.1906031716080179e-12,0.031999826431274414,[0.],[-0.00416999],0.058810898134584164,0.0,0.020897586691379602,0.028701750982749984
2020-07-06 20:30:00,0.0,0.0,2.0644853434095313e-06,0.7400670644853434,0.099805,0.0,-0.8336538461538462,1.4373208769279757,1.7272173769279757,-6.150635556423367e-13,6.150635556423367e-13,-0.7373377329070341,0.7400670702578496,0.8371448156677395,-0.8336538321450788,3.5225156125306967e-12,-3.5225156125306967e-12,0.020999908447265625,[0.],[-0.04284044],0.11883328293766669,0.0,0.0,0.09980529032562278
2020-07-06 21:00:00,0.0,0.0,1.0458900604514224e-06,0.8152480458900604,0.0,0.0,-0.8086538461538462,1.4373203539829456,1.3195933539829454,-5.546674231027282e-13,5.546674231027282e-13,-0.8119370166325002,0.815248051056759,0.8119380799279878,-0.8086538339548581,2.2231105845094135e-12,-2.2228885399044884e-12,0.10400009155273438,[0.],[0.04076251],0.0,0.0,0.0,0.0
2020-07-06 21:30:00,0.0,0.0,0.058158936186643216,0.7225059361866432,0.031936,0.0,-0.8067307692307693,1.408240885889624,0.9583403858896238,-5.717648576819556e-13,5.715428130770306e-13,-0.7199044107860215,0.7225059413109511,0.8099993629890714,-0.8067307571643028,2.191580250610059e-12,-2.191802295214984e-12,0.14599990844726562,[0.],[0.01639239],0.03930096691470137,0.0,0.0,0.031936212202064024
2020-07-06 22:00:00,0.0,0.0,0.2458372075162484,0.5141132075162484,0.04749,0.0,-0.8028846153846154,1.2853222821314998,0.7012837821314996,-5.948574965941589e-13,5.950795411990839e-13,-0.5127948203263435,0.514113212731609,0.8061220416848145,-0.8028846035785011,1.070254995738651e-12,-1.070254995738651e-12,0.10700011253356934,[0.],[0.01229738],0.05881548547218643,0.0,0.0,0.04749015853633751
2020-07-06 22:30:00,0.0,0.0,0.41758510062870846,0.3066721006287085,0.03969374119862454,0.0,-0.760576923076923,1.0765297318171456,0.5479477318171453,-2.69562150378988e-13,2.69562150378988e-13,-0.3062025584171397,0.30667210516798926,0.7634814105638601,-0.7605769138310048,1.899813639738568e-12,-1.899591595133643e-12,0.16000008583068848,[0.],[0.02533712],0.05195849496698351,0.0,0.0,0.03969374119862454
2020-07-06 23:00:00,0.0,0.0,0.5789784446881531,0.09577144468815303,0.026787,0.0,-0.6990384615384615,0.787040509473069,0.5000620094730688,-4.5075054799781356e-13,4.5075054799781356e-13,-0.09572560910251982,0.09577144826890072,0.7014910607746794,-0.699038455208995,1.5898393712632242e-12,-1.5900614158681492e-12,0.752000093460083,[0.],[0.04125682],0.03818330925379376,0.0,0.0,0.02678732870548801
2020-07-06 23:30:00,0.0,0.0999999522099683,0.5292149522099683,0.00012395220996829555,0.02512895000411311,0.0,-0.6528846153846154,0.5224330333680849,0.5000000333680846,9.281464485866309e-14,-9.303668946358812e-14,-0.0001239528291825387,0.00012395290600442088,0.5544678559725695,-0.5529346367762487,0.09999995281134844,-0.09994997753085233,0.10400009155273438,[0.],[0.27582446],0.03839600626553868,0.0,0.0,0.02512895000411311
2020-07-07 00:00:00,0.0,0.5779638828369766,0.04486588283697657,-1.1716302343643768e-07,0.0,0.0,-0.6211538461538462,0.5000000919495966,0.5000000919495964,-8.313350008393172e-13,8.313350008393172e-13,1.1638473651487402e-07,-1.1638473673691863e-07,0.0448657702541686,-0.044855707811978895,0.5779638829052582,-0.5762981350581309,0.1119999885559082,[0.],[0.90097495],0.0,0.0,0.0,0.0
2020-07-07 00:30:00,0.0,0.5979378523136525,-1.1476863474305576e-06,-1.476863474305333e-07,0.0,0.0,-0.5961538461538461,0.5000006657927704,0.5000001657927701,-5.933031843596837e-13,5.933031843596837e-13,1.4680386772880638e-07,-1.4680386772880638e-07,-1.2900760961720437e-06,1.290076104387694e-06,0.597937852389756,-0.5961551325576302,0.09400010108947754,[0.],[0.92505125],0.0,0.0,0.0,0.0
2020-07-07 01:00:00,0.0,0.5785911433283616,1.143328361597677e-06,1.433283615975443e-07,0.0,0.0,-0.5769230769230769,0.5000000941285896,0.5000000941285893,-5.566658245470535e-13,5.564437799421285e-13,-1.4410169812961726e-07,1.4410169812961726e-07,1.2912995586145115e-06,-1.2912995501768165e-06,0.578591143397764,-0.5769217823998898,0.6610000133514404,[0.],[0.89738546],0.0,0.0,0.0,0.0
2020-07-07 01:30:00,0.0,0.5698899374079861,-6.259201395868944e-08,-1.0625920139587137e-06,0.0,0.0,-0.5682692307692307,0.5000001254245966,0.5000006254245962,-5.400124791776761e-13,5.400124791776761e-13,1.0618644321613857e-06,-1.061864426388226e-06,-1.1208137593587963e-06,1.1208137653540007e-06,0.5698899374776132,-0.5682703485482175,0.7149999141693115,[0.],[0.88494267],0.0,0.0,0.0,0.0
2020-07-07 02:00:00,0.0,0.566986251590044,2.515900439834483e-07,1.2515900439833642e-06,0.0,0.0,-0.5653846153846154,0.4999999996295746,0.49999999962957425,-5.349054532644004e-13,5.351274978693255e-13,-1.2523039736311858e-06,1.252303981402747e-06,1.5074631458666943e-06,-1.5074631343203748e-06,0.5669862516570665,-0.565383104947424,0.5829999446868896,[7.40851158e-07],[0.88079043],0.0,0.0,0.0,0.0
2020-07-07 02:30:00,0.0,0.5326392547715622,2.5477156219037367e-07,2.5477156219031946e-07,0.018777,0.0,-0.55,0.4999998722437935,0.49999987224379316,-4.731770530952417e-13,4.733990977001667e-13,-2.5532841818609597e-07,2.553284186301852e-07,0.01877751286142293,-0.018775750051590157,0.5326392548262395,-0.5312242476058018,0.6080000400543213,[0.00025551],[0.81665257],0.03405228352702785,0.0,0.0,0.018777475577901024
2020-07-07 03:00:00,0.0,0.5283127198926865,-2.801073135331317e-07,-2.801073135331317e-07,0.018273950818242332,0.0,-0.5451923076923076,0.5000000122974503,0.50000001229745,-4.656275365277907e-13,4.654054919228656e-13,2.795676377065348e-07,-2.795676374844902e-07,0.018273393817782813,-0.018271724385353627,0.528312719946491,-0.5269205810407587,0.7899999618530273,[0.],[0.81086807],0.03343288544535011,0.0,0.0,0.018273950818242332
2020-07-07 03:30:00,0.0,0.4775787757556587,-2.2424434126396778e-07,-1.224244341263992e-06,0.06588991447456463,0.0,-0.5423076923076923,0.5000001244196209,0.5000006244196206,-3.7991831902672857e-13,3.801403636316536e-13,1.2238717668200394e-06,-1.2238717594925674e-06,0.06588846813651528,-0.06586676877459063,0.4775787757922998,-0.4764409219737289,0.1549999713897705,[0.],[0.7002258],0.12123990079589783,0.0,0.0,0.06588991447456463
2020-07-07 04:00:00,0.0,0.45858739645310953,3.9645310948949143e-07,1.39645310948957e-06,0.082879,0.0,-0.5403846153846154,0.4999999261930662,0.4999999261930658,-3.494982081519993e-13,3.494982081519993e-13,-1.39677828925322e-06,1.3967782992452271e-06,0.08288079474914323,-0.08284646269698137,0.45858739648322255,-0.457538151344574,0.6970000267028809,[0.00014761],[0.65947689],0.1530634700776483,0.0,0.0,0.08287939069975526
2020-07-07 04:30:00,0.0,0.3857590126759195,1.267591948409235e-08,1.267591948409235e-08,0.150674,0.0,-0.5355769230769231,0.49999991985510644,0.49999991985510606,-1.20570220474292e-13,1.2079226507921703e-13,-1.287904671798401e-08,1.287904671798401e-08,0.15067402637274796,-0.15056059689165036,0.38575901268397605,-0.38501632545857567,0.1940000057220459,[0.00016029],[0.50109619],0.2808812830655728,0.0,0.0,0.15067420849246574
2020-07-07 05:00:00,0.0,0.4004249781311847,-2.186881525585542e-08,-2.186881525590963e-08,0.1456735789720937,0.0,-0.5451923076923076,0.49999993078951405,0.49999993078951366,-2.6068036618198676e-13,2.6068036618198676e-13,2.1641525016491414e-08,-2.1641525016491414e-08,0.14567353639629488,-0.1455675083083996,0.4004249781419362,-0.3996247985495336,0.625999927520752,[0.00013842],[0.52606886],0.26675329708241835,0.0,0.0,0.1456735789720937
2020-07-07 05:30:00,0.0,0.4529082776590642,-7.2234093576463e-07,-7.223409357645758e-07,0.1251179074261922,0.0,-0.5769230769230769,0.500000291959982,0.5000002919599815,-3.3706371027619753e-13,3.3706371027619753e-13,7.220046711609029e-07,-7.220046687184123e-07,0.12511646455268988,-0.12503824206629055,0.4529082776811999,-0.4518848335338317,0.7909998893737793,[0.],[0.61756462],0.2164577027254516,0.0,0.0,0.1251179074261922
2020-07-07 06:00:00,0.0,0.5860409861934405,-1.380655952325921e-08,-0.018191013806559523,0.054063,0.0,-0.6201923076923077,0.5000002988632617,0.5090957988632613,-8.539835505416704e-13,8.539835505416704e-13,0.018192667696776965,-0.018191012981160215,0.03587032250966371,-0.035863890257890274,0.5860409862655376,-0.5843284139862539,0.5989999771118164,[0.],[0.86569776],0.08693017126289329,0.0,0.0,0.05406302387039805
2020-07-07 06:30:00,0.0,0.6000004910939238,4.910939238727272e-07,0.018191491093923873,0.047589,0.016823,-0.6807692307692308,0.5000000533162997,0.5000000533162994,-5.926370505449086e-13,5.924150059399835e-13,-0.03500836299897614,0.03501449200395057,0.08259785848874213,-0.08256376039296764,0.6000004911604926,-0.5982054665000847,0.8260002136230469,[0.],[0.87401613],0.09436211235230424,0.0,0.01682329133351644,0.04758936299972545
2020-07-07 07:00:00,0.0,0.5830756688985128,-1.3311014872232794e-06,-2.3311014872233037e-06,0.070686,0.108734,-0.760576923076923,0.5000007188670433,0.500001218867043,-5.355715870791755e-13,5.355715870791755e-13,-0.10867258857533701,0.10873166977609738,0.17935726140691388,-0.1791965571276981,0.5830756689289771,-0.5813803623599254,0.16700005531311035,[0.],[0.73851566],0.23530738476533572,0.0,0.1087342667897542,0.0706863320155568
2020-07-07 07:30:00,0.0,0.41879306430943375,1.0643094336971462e-06,2.0643094336971705e-06,0.08177069174067955,0.325702801005046,-0.8240384615384615,0.5000001867123265,0.5000001867123262,-4.707345624410664e-14,4.707345624410664e-14,-0.3251752745691452,0.3257048658239552,0.4069470319788344,-0.40612059789124366,0.4187930645338578,-0.4179178623176021,0.06800007820129395,[0.],[0.27775494],0.4931483023164893,0.0,0.325702801005046,0.08177069174067955
2020-07-07 08:00:00,0.0,0.299220986087123,-1.0139128770435008e-06,-1.0139128770437177e-06,0.056081,0.533872668457032,-0.885576923076923,0.500000693668765,0.5000006936687647,3.410605131648481e-13,-3.410605131648481e-13,-0.5324500998918178,0.5338716551006821,0.5885300870083088,-0.5868029544370521,0.29922098815537046,-0.2987739657206616,0.06299996376037598,[0.],[-0.08085131],0.6634860888985386,0.0,0.533872668457032,0.0560811777387901
2020-07-07 08:30:00,0.0,0.25070522239055765,1.2223905576445437e-06,1.2223905576445437e-06,0.09402661875588016,0.58261999766032,-0.9230769230769231,0.5000000824734862,0.5000000824734858,4.871658632055187e-13,-4.871658632055187e-13,-0.5809285525914929,0.5826212208262376,0.6749563951888902,-0.6726855770054627,0.2507052259491438,-0.2503913414214187,0.04200005531311035,[0.],[-0.22933264],0.7296527642038796,0.0,0.58261999766032,0.09402661875588016
2020-07-07 09:00:00,0.0,0.47878626490316917,2.64903169171324e-07,2.6490316917143243e-07,0.12897580193400923,0.337339,-0.9423076923076923,0.49999995002190156,0.49999995002190123,-1.5587531265737198e-13,1.5587531265737198e-13,-0.3367711943383611,0.3373392658171257,0.46574726367205077,-0.46466503346594124,0.4787862652163446,-0.47764265638360803,0.04900002479553223,[9.99561972e-05],[0.31414476],0.493401771396963,0.0,0.337339333089192,0.12897580193400923
2020-07-07 09:30:00,0.0,0.0,-4.7611207474804185e-08,-0.38330604761120746,0.22627992252345683,1.120092649332682,-0.9557692307692308,0.4999999738275053,0.691652973827505,-8.533174167268953e-13,8.535394613318203e-13,-0.7340813807050193,0.7367866113014783,0.9603612855456036,-0.9557692045756838,4.671818487622659e-12,-4.672040532227584e-12,0.08299994468688965,[2.61724947e-05],[-1.11195128],1.398005853720724,0.0,1.120092649332682,0.22627992252345683
2020-07-07 10:00:00,0.0,0.0,2.7979592041611073e-07,-0.013787720204079583,0.21167373390191915,0.774093,-0.9644230769230769,0.49999983392954506,0.6985468339295448,-8.670841822322473e-13,8.668621376273222e-13,-0.7574248715013012,0.760305289654998,0.9690989165825581,-0.9644230496238277,1.588951192843524e-12,-1.588951192843524e-12,0.06299996376037598,[0.00016607],[-0.94274257],1.0141849116544452,0.0,0.774093332926432,0.21167373390191915
2020-07-07 10:30:00,0.0,0.0,-1.4431449640948252e-07,-0.5395071443144964,0.09687283786528463,1.432208669026692,-0.9807692307692307,0.4999999060867933,0.968300406086793,-8.690825836765725e-13,8.690825836765725e-13,-0.8887326811079346,0.8927015349155267,0.9856054112717725,-0.9807692012598512,4.987565915826053e-12,-4.987565915826053e-12,0.08300018310546875,[9.39132067e-05],[-1.48273157],1.5451913344872699,0.0,1.432208669026692,0.09687283786528463
2020-07-07 11:00:00,0.0,0.0,-8.000877295489053e-07,-0.5148418000877296,0.126211,1.376968,-0.9798076923076923,0.500000306130658,1.2257213061306578,-8.757439218243235e-13,8.757439218243235e-13,-0.8584241301165525,0.8621262101327734,0.9846343656746366,-0.9798076629375001,1.6546763959013333e-12,-1.6544543512964083e-12,0.5299999713897705,[0.],[-1.45219463],1.520918383929661,0.0,1.376968005371094,0.12621106662443954
2020-07-07 11:30:00,0.0,0.0,-0.20732393945450964,-0.5092369394545097,0.20858993461214934,1.509236661783854,-0.9913461538461539,0.6036622758579129,1.4803397758579127,-8.568701304056958e-13,8.570921750106208e-13,-0.9950214977671576,0.999999732757918,0.996287534481626,-0.9913461228433398,1.7172929744901921e-12,-1.7170709298852671e-12,0.07500004768371582,[0.],[-1.62991437],1.7156550617826722,0.0,1.509236661783854,0.20858993461214934
2020-07-07 12:00:00,0.0,0.10000011578540471,-0.3985008842145953,-0.7555068842145953,0.3192438056199108,1.7555066691080718,-1.0115384615384615,0.8029127179652105,1.8580932179652103,1.567634910770721e-12,-1.567856955375646e-12,-0.9950215506061815,0.9999997861273215,0.9157644762130752,-0.9115882735394438,0.10000013780891237,-0.09995016234355525,0.10400009155273438,[0.],[-1.69027612],2.032588845926605,0.0,1.7555066691080718,0.3192438056199108
2020-07-07 12:30:00,0.0,0.09999987668373393,-0.3656921233162661,-0.8174311233162661,0.2903167633019614,1.817431,-1.0153846153846153,0.9857587796233436,2.2668087796233434,1.5689671784002712e-12,-1.5689671784002712e-12,-0.9950216415130788,0.9999998779467116,0.9196462857724785,-0.9154346659306374,0.0999998988780666,-0.09994992365146427,0.69100022315979,[0.],[-1.75924382],2.0570930937962473,0.0,1.817431335449218,0.2903167633019614
2020-07-07 13:00:00,0.0,0.09999999542416199,-0.358911004575838,-0.851594004575838,0.2670397805212616,1.851594,-0.9990384615384615,1.1652142819112625,2.6926057819112623,1.5640821970919205e-12,-1.5640821970919205e-12,-0.9950217589532762,0.9999999965657345,0.9031505388848624,-0.8990883947904631,0.10000001690055327,-0.09995004155601528,1.2339999675750732,[0.],[-1.77375503],2.101550764451811,0.0,1.8515940022786461,0.2670397805212616
2020-07-07 13:30:00,0.0,0.0,-0.1790449679864532,-0.8628169679864532,0.17351380584889947,1.8628159952799481,-0.9846153846153847,1.254736765904489,3.124014265904489,-8.419931418757187e-13,8.419931418757187e-13,-0.9950208093932251,0.9999990374743226,0.9894896878604746,-0.9846153545716532,3.3875124927362776e-12,-3.3875124927362776e-12,0.16700005531311035,[0.],[-1.77058169],2.047657719748977,0.0,1.8628159952799481,0.17351380584889947
2020-07-07 14:00:00,0.0,0.0,-0.1804567658921564,-0.7519707658921563,0.166185,1.751971,-0.9759615384615384,1.3449651488505672,3.499999648850567,-8.22897305852166e-13,8.22897305852166e-13,-0.9950220039134534,1.00000024398474,0.9807502774271135,-0.9759615096180208,3.327116360196669e-12,-3.326894315591744e-12,0.7690000534057617,[0.],[-1.82927479],1.9459273642285517,0.0,1.8082080078125,0.16618545144406552
2020-07-07 14:30:00,0.0,0.0,-0.25703532748558094,-1.3274855809163738e-06,0.22431675869155382,1.000001,-0.9576923076923077,1.4734828125933577,3.5000003125933574,-7.835954107804355e-13,7.833733661755105e-13,-0.995021447289731,0.9999996817738159,0.9623029154466227,-0.9576922812589552,3.2014391138091014e-12,-3.2014391138091014e-12,0.7030000686645508,[0.00031259],[-1.15375081],1.2657310827044361,0.0,1.74174267578125,0.22431675869155382
2020-07-07 15:00:00,0.0,0.0,-0.2922822170176669,7.829823331067381e-07,0.252768,0.999999,-0.9509615384615384,1.6196239211021912,3.499999921102191,-7.693845560652335e-13,7.691625114603085e-13,-0.9950215564432257,0.9999997920229562,0.955507375510088,-0.9509615128737303,3.156142014404395e-12,-3.15591996979947e-12,0.695000171661377,[0.],[-1.17298514],1.3043059098361152,0.0,1.650003991699218,0.25276849105937177
2020-07-07 15:30:00,0.0,0.0,-0.3091741025080556,-1.0250805558206788e-07,0.2793678259341294,1.0,-0.9605769230769231,1.774210972356219,3.4999999723562185,-7.898126597183364e-13,7.895906151134113e-13,-0.9950216701226702,0.9999999068434771,0.9652154308857599,-0.9605768962761494,1.610267474916327e-12,-1.610267474916327e-12,0.6419999599456787,[0.],[-1.19257685],1.3186726838335259,0.0,1.533974674479166,0.2793678259341294
2020-07-07 16:00:00,0.0,0.10000001863548345,-0.3532209813645166,1.8635483447181078e-08,0.258439,1.0,-0.9961538461538462,1.9508214630384773,3.499999963038477,2.3447910280083306e-12,-2.3450130726132556e-12,-0.9950217819128053,1.000000019755724,0.9002398044898829,-0.8962037564448755,0.10000003998891249,-0.09995006462130362,0.6540000438690186,[0.],[-0.92842907],1.2519064819873427,0.0,1.4171300048828122,0.2584390555919663
2020-07-07 16:30:00,0.0,0.10000009190002615,-0.44725790809997384,9.190002614326356e-08,0.457244,0.9402666666666659,-1.041346153846154,2.174450417088464,3.4999999170884637,1.4126477765330492e-12,-1.4124257319281242e-12,-0.9358645020804082,0.9402667602066479,0.9458505986760155,-0.9413959936126,0.10000011251006802,-0.09995013706999112,0.8560001850128174,[0.],[-1.04833594],1.3306419913638865,0.0,0.9402666666666659,0.45724436990731365
2020-07-07 17:00:00,0.0,0.10000003695103446,3.695103445834971e-08,0.12378703695103445,0.178802,0.677526672363282,-1.0721153846153846,2.174450398612947,3.4381063986129465,1.0826894936144527e-12,-1.0824674490095276e-12,-0.7981147184501782,0.8013137117742268,0.9769167611659557,-0.9721652880606002,0.1000000535462171,-0.09995007816506063,0.8090000152587891,[0.],[-0.60137886],0.792811924119184,0.0,0.677526672363282,0.1788024693760978
2020-07-07 17:30:00,0.0,0.10000011693880215,1.169388021381168e-07,0.20312111693880214,0.108013,0.646074,-1.0490384615384616,2.174450340143546,3.3365458401435455,1.779465463869201e-12,-1.779465463869201e-12,-0.8456030799349361,0.8491951189466342,0.953616201842602,-0.9490882836383574,0.10000013425072707,-0.09995015878892555,0.8369998931884766,[0.],[-0.50932817],0.7132813502822528,0.0,0.64607400817871,0.1080131608613489
2020-07-07 18:00:00,0.0,0.0,8.996937255530829e-07,0.41677089969372555,0.124156,0.461140667215984,-0.9932692307692308,2.174449890296683,3.128160390296683,-9.01057006785777e-13,9.01057006785777e-13,-0.8740729235930962,0.8779115776167847,0.9982298611360472,-0.9932691994799958,5.112799073003771e-12,-5.113021117608696e-12,0.026999950408935547,[0.],[-0.36962683],0.5840884996609848,0.0,0.461140667215984,0.12415645948190385
2020-07-07 18:30:00,0.0,0.0,6.370930728152001e-06,0.39187337093072816,0.12152,0.440707,-0.9461538461538461,2.174446704831319,2.9322237048313187,-8.113509863960644e-13,8.113509863960644e-13,-0.8291272989989411,0.8325803799829605,0.9506537007388294,-0.9461538211554033,3.071765064532883e-12,-3.071543019927958e-12,0.029999971389770508,[0.],[-0.51832869],0.5892705452464351,0.0,0.440707069905598,0.12152051296787499
2020-07-07 19:00:00,0.0,0.0,3.608270318764331e-06,0.5542276082703188,0.12250975655229837,0.25485,-0.9240384615384616,2.1744449006961597,2.6551099006961594,-7.716050021144838e-13,7.713829575095588e-13,-0.8058164336976066,0.8090776166039746,0.9283298263562827,-0.9240384391170622,2.9194424655543116e-12,-2.9194424655543116e-12,0.026999950408935547,[0.],[-0.32514606],0.40507021584745734,0.0,0.254850069681804,0.12250975655229837
2020-07-07 19:30:00,0.0,0.0,1.081092666148191e-07,0.5956251081092666,0.18986298322161388,0.1250516662597656,-0.9038461538461539,2.1744448466415265,2.357297346641526,-7.502887200416808e-13,7.500666754367558e-13,-0.7180883881807998,0.7206767821730113,0.9079515036958556,-0.9038461335898,1.3851142455223453e-12,-1.3851142455223453e-12,0.0280001163482666,[0.],[-0.24716079],0.34585487285535954,0.0,0.1250516662597656,0.18986298322161388
2020-07-07 20:00:00,0.0,0.0,2.080656376136393e-07,0.5833402080656376,0.294182,0.012797,-0.8846153846153846,2.1744447426087077,2.0656272426087074,-1.09934283898383e-12,1.099564883588755e-12,-0.5943652029626021,0.5961372154765325,0.8885474317827897,-0.8846153662549441,2.629896300732071e-12,-2.6296742561271458e-12,0.040000200271606445,[0.],[-0.21897557],0.3447964791489359,0.0,0.0127970880707105,0.29418222094823543
2020-07-07 20:30:00,0.0,0.0,1.7703807974069584e-06,0.7081607703807975,0.16833367347199962,0.0,-0.8701923076923077,2.174443857418309,1.7115468574183086,-1.0318412790866205e-12,1.0320633236915455e-12,-0.7056613799291718,0.7081607771673626,0.8739968446661033,-0.8701922906624597,2.5588420271560608e-12,-2.5588420271560608e-12,0.04500007629394531,[0.],[-0.09925872],0.1920529384364655,0.0,0.0,0.16833367347199962
2020-07-07 21:00:00,0.0,0.0,6.978991001363802e-07,0.7696186978991002,0.081143,0.0,-0.8442307692307692,2.174443508468759,1.3267375084687585,-6.277200981230635e-13,6.274980535181385e-13,-0.7666673964228548,0.7696187039275155,0.8478111138730322,-0.8442307543963137,2.4162893907941907e-12,-2.4160673461892657e-12,0.029999971389770508,[0.],[-0.0264334],0.09537680602804524,0.0,0.0,0.08114330006596185
2020-07-07 21:30:00,0.0,0.0,9.037125146371498e-07,0.6683669037125147,0.16906453650423003,0.0,-0.8317307692307693,2.1744430566125015,0.9925540566125011,-3.1241675912951905e-13,3.12194714524594e-13,-0.6661401532970694,0.6683669094782021,0.8352056107591046,-0.8317307553707005,2.3239188351453777e-12,-2.3239188351453777e-12,0.017999887466430664,[0.],[-0.10183319],0.20188441219140618,0.0,0.0,0.16906453650423003
2020-07-07 22:00:00,0.0,0.0,0.019001167242394805,0.6610021672423948,0.163198,0.0,-0.8375,2.1649424729913043,0.6620529729913036,-3.1818991885756986e-13,3.1796787425264483e-13,-0.658824153287358,0.6610021731737108,0.841023338133422,-0.8374999856960728,2.3563373474644322e-12,-2.3561153028595072e-12,0.021999835968017578,[0.],[-0.09560817],0.1935457088664557,0.0,0.0,0.16319809564393242
2020-07-07 22:30:00,0.0,0.0,0.30331941606436486,0.3240014160643649,0.16478664446156982,0.0,-0.7884615384615384,2.013282764959122,0.5000522649591211,-8.752998326144734e-13,8.752998326144734e-13,-0.32347735098141994,0.32400142126326203,0.7915834234244781,-0.788461527586257,1.0240697179142444e-12,-1.0242917625191694e-12,0.03299999237060547,[0.],[-0.0852973],0.20803571400551513,0.0,0.0,0.16478664446156982
2020-07-07 23:00:00,0.0,0.0,0.6452658633082149,9.863308214861982e-06,0.08720570099007821,0.0,-0.7298076923076923,1.6906498333050146,0.5000473333050137,-2.4780177909633494e-13,2.4780177909633494e-13,-9.867774453331535e-06,9.867774939831264e-06,0.7324814401051503,-0.7298076846287131,2.609468197078968e-12,-2.609246152474043e-12,0.0839998722076416,[0.],[-0.00523748],0.11905517014272406,0.0,0.0,0.08720570099007821
2020-07-07 23:30:00,0.0,0.0,0.5448308285709356,5.8285709355603704e-06,0.1314817693198189,0.0,-0.6740384615384616,1.4182344190195468,0.500044419019546,-4.1611158962950867e-13,4.1611158962950867e-13,-5.831819358315116e-06,5.831819528401283e-06,0.6763184356173824,-0.6740384561601276,1.4739320874923578e-12,-1.4739320874923578e-12,0.06699991226196289,[0.],[-0.05070204],0.19440808378931054,0.0,0.0,0.1314817693198189
2020-07-08 00:00:00,0.0,0.0,0.5204167128081466,9.712808146584637e-06,0.12201576297715404,0.0,-0.6403846153846153,1.1580260626154735,0.5000395626154727,-3.7214675785435247e-13,3.7214675785435247e-13,-9.715451826819432e-06,9.715452298886262e-06,0.6424421960816258,-0.6403846111030935,6.621370118864434e-13,-6.621370118864434e-13,0.12299990653991699,[0.],[-0.04557045],0.18992489152104633,0.0,0.0,0.12201576297715404
2020-07-08 00:30:00,0.0,0.0,0.4613797908797806,7.908797805874362e-07,0.15203394729164135,0.0,-0.6115384615384616,0.9273361671755832,0.5000391671755824,-3.3661962106634746e-13,3.3661962106634746e-13,-7.930788965548885e-07,7.93078899663513e-07,0.6134145353008418,-0.6115384580477172,1.2039258479035198e-12,-1.2039258479035198e-12,0.15599989891052246,[0.],[-0.07548914],0.24784862452932033,0.0,0.0,0.15203394729164135
2020-07-08 01:00:00,0.0,0.0,0.41249318917307587,1.018917307587055e-05,0.17672785855185769,0.0,-0.5875,0.7210895725890453,0.5000340725890444,-3.086420008457935e-13,3.086420008457935e-13,-1.0191046387664215e-05,1.0191046907026546e-05,0.5892312422378132,-0.5874999970746191,1.6617818232589343e-12,-1.6620038678638593e-12,0.1419999599456787,[0.],[-0.10013246],0.29992954800264204,0.0,0.0,0.17672785855185769
2020-07-08 01:30:00,0.0,0.1000000931601395,0.3540760931601395,1.3093160139486244e-05,0.128855,0.0,-0.5817307692307693,0.5440515260089756,0.5000275260089747,3.5083047578154947e-14,-3.5083047578154947e-14,-1.3093568172140024e-05,1.3093569029454244e-05,0.4829441872797797,-0.48178065053668595,0.10000009350277739,-0.09995011808169374,1.123000144958496,[0.],[0.1753244],0.2210417093634561,0.0,0.0,0.1288552302168705
2020-07-08 02:00:00,0.0,0.40547397312175976,0.08810297312175978,5.497312175977868e-05,0.088113,0.0,-0.5807692307692308,0.5000000394480957,0.5000000394480948,-2.631228568361621e-13,2.6290081223123707e-13,-5.49733706540767e-05,5.49733857648782e-05,0.1762709475101183,-0.1761157240404696,0.40547397312957045,-0.40465350581856074,0.1919999122619629,[0.],[0.58815043],0.1514632909835068,0.0,0.0,0.08811317275908614
2020-07-08 02:30:00,0.0,0.4802898638950097,-1.3610499026818837e-07,-1.3610499026818837e-07,0.09013257012593273,0.0,-0.5692307692307692,0.5000001075005908,0.5000001075005899,-3.823608096809039e-13,3.823608096809039e-13,1.357109287170033e-07,-1.357109287170033e-07,0.09013230013545348,-0.09009169906703685,0.4802898639291233,-0.4791390685422916,0.09300017356872559,[0.],[0.68470847],0.15801028809922482,0.0,0.0,0.09013257012593273
2020-07-08 03:00:00,0.0,0.4392160196603637,1.966036373317933e-08,1.966036373317933e-08,0.123361,0.0,-0.5615384615384615,0.5000000976704089,0.500000097670408,-3.170796958329447e-13,3.170796958329447e-13,-1.995977871871446e-08,1.995977871871446e-08,0.123361040926532,-0.12328499736844578,0.439216019679852,-0.43825346299914036,0.17500019073486328,[0.],[0.59939011],0.21927840467477414,0.0,0.0,0.1233611936601911
2020-07-08 03:30:00,0.0,0.3665313015298519,3.0152985189507535e-07,3.0152985189502114e-07,0.1881616643025732,0.0,-0.5538461538461539,0.49999994690548294,0.49999994690548205,-2.1116441928370477e-13,2.113864638886298e-13,-3.017288725537526e-07,3.017288732198864e-07,0.1881622682802453,-0.18798540552955068,0.3665313015319718,-0.36586074768446974,0.7390000820159912,[0.00010619],[0.44361047],0.339217317190791,0.0,0.0,0.1881616643025732
2020-07-08 04:00:00,0.0,0.4023359848708516,-1.512914844982059e-08,-1.51291484498748e-08,0.1418416278199635,0.0,-0.5432692307692307,0.4999999544700572,0.4999999544700563,-2.6334490144108713e-13,2.6334490144108713e-13,1.4900464861966611e-08,-1.4900464861966611e-08,0.14184159873799285,-0.1417410735597946,0.40233598488275213,-0.4015281563624127,0.07599997520446777,[9.10598865e-05],[0.53186716],0.2606531992477894,0.0,0.0,0.1418416278199635
2020-07-08 04:30:00,0.0,0.44135302061172704,2.0611727051002542e-08,2.0611727051002542e-08,0.0942786785594352,0.0,-0.5346153846153846,0.49999994416419363,0.49999994416419274,-3.232969447708456e-13,3.232969447708456e-13,-2.0898384578416085e-08,2.089838480046069e-08,0.09427872138050852,-0.09423429968495878,0.44135302063710125,-0.44038108376585683,0.624000072479248,[0.00011167],[0.62571188],0.17601398768858842,0.0,0.0,0.0942786785594352
2020-07-08 05:00:00,0.0,0.43890582650869353,-1.7349130650108407e-07,-1.7349130650108407e-07,0.106343,0.0,-0.5442307692307692,0.5000000309098469,0.500000030909846,-3.1863400806741993e-13,3.184119634624949e-13,1.732046959190825e-07,-1.732046956970379e-07,0.10634265459241465,-0.10628614043758833,0.43890582653034804,-0.437944627643704,0.7480001449584961,[0.],[0.61256096],0.19503584877931485,0.0,0.0,0.1063430319048048
2020-07-08 05:30:00,0.0,0.4448064419750958,-5.580249042206708e-07,-2.2558024904220663e-05,0.13802979637396373,0.0,-0.5817307692307693,0.500000309922299,0.5000113099222981,-3.235189893757706e-13,3.2374103398069565e-13,2.255770210335406e-05,-2.2557699559166977e-05,0.13800668203242727,-0.13791151733445983,0.44480644199421104,-0.44381925064883543,0.5920000076293945,[0.],[0.59565056],0.23683371408904377,0.0,0.0,0.13802979637396373
2020-07-08 06:00:00,0.0,0.5107419207942042,9.207942042027944e-07,2.2920794204202787e-05,0.122341,0.0,-0.6317307692307692,0.49999984952519694,0.49999984952519605,-4.289901767151605e-13,4.289901767151605e-13,-2.292131774095374e-05,2.2921320367741416e-05,0.1223648444587937,-0.12229002375335174,0.5107419208294972,-0.5094407433612524,1.1089999675750732,[0.00030095],[0.70248938],0.19323913006328666,0.0,0.0,0.12234149337697461
2020-07-08 06:30:00,0.0,0.5725506455599422,-3.5444005783103957e-07,-3.5444005783103957e-07,0.10321160507509602,0.022107941377163,-0.6961538461538461,0.5000000267452258,0.5000000267452249,-5.371258993136507e-13,5.373479439185758e-13,-0.02210514428410515,0.022107587741943213,0.1253163985928254,-0.12523792598612515,0.572550645611861,-0.5709159168452715,1.1090002059936523,[0.],[0.78407025],0.1795744755735935,0.0,0.022107941377163,0.10321160507509602
2020-07-08 07:00:00,0.0,0.44392407589714866,7.589714869646672e-08,7.58971486963583e-08,0.0993,0.219081,-0.760576923076923,0.4999999887966515,0.4999999887966506,-1.141309269314661e-13,1.141309269314661e-13,-0.21884134912114916,0.2190810763682265,0.3181414265588376,-0.31763612826901344,0.44392407592554206,-0.44294079344932413,0.125,[2.24066979e-05],[0.40629044],0.4176555380109098,0.0,0.2190813331604,0.09930011230638526
2020-07-08 07:30:00,0.0,0.26243391831278795,-8.16872120562237e-08,-8.16872120562237e-08,0.08492780893841818,0.481695999145508,-0.8259615384615384,0.5000000296402575,0.5000000296402566,2.9753977059954195e-13,-2.9753977059954195e-13,-0.48053838188622255,0.4816959179321185,0.5654661099731553,-0.5638715377374077,0.2624339199481651,-0.2620899984866556,0.07800006866455078,[0.],[-0.10435773],0.6834553272975714,0.0,0.481695999145508,0.08492780893841818
2020-07-08 08:00:00,0.0,0.3575729346740329,-6.532596705591254e-08,-1.0653259670558284e-06,0.090623,0.436505802663168,-0.8817307692307692,0.500000062303241,0.5000005623032401,6.572520305780927e-14,-6.572520305780927e-14,-0.4355540168529166,0.4365047379264708,0.5261769527384188,-0.5247960340975584,0.35757293565210313,-0.35693473322820046,0.09500002861022949,[0.],[0.07232515],0.5958273326364911,0.0,0.436505802663168,0.0906231283686282
2020-07-08 08:30:00,0.0,0.39268605167276605,5.167276606338894e-08,1.051672766063088e-06,0.104252,0.426329,-0.9201923076923076,0.500000036466858,0.5000000364668571,7.682743330406083e-14,-7.704947790898586e-14,-0.4254230952885123,0.42633005239063704,0.5296751485373865,-0.5282758284381894,0.3926860525631397,-0.3919164771203625,0.08099985122680664,[0.],[0.12181051],0.5746770286791538,0.0,0.42632933247884197,0.10425236402698683
2020-07-08 09:00:00,0.0,0.363799752000468,-2.479995320468515e-07,-2.479995320468515e-07,0.07845781488017008,0.490052671305338,-0.9288461538461539,0.500000160466624,0.5000001604666231,3.0375701953744283e-13,-3.0397906414236786e-13,-0.4888544213295112,0.4900524239955899,0.5673119896117871,-0.5657070025680606,0.3637997534583348,-0.3631391486991664,0.07299995422363281,[0.],[0.03741476],0.6097871345331619,0.0,0.490052671305338,0.07845781488017008
2020-07-08 09:30:00,0.0,0.0,-7.490211048101492e-08,-0.10951807490211049,0.09151573154659876,0.96649,-0.9403846153846154,0.5000001979176792,0.5547591979176784,-7.929212841872868e-13,7.926992395823618e-13,-0.8533139141768826,0.8569719339181789,0.9448296015360056,-0.9403845910812059,3.0393465522138285e-12,-3.0395685968187536e-12,0.8859999179840088,[0.],[-0.86422667],1.1154660871816957,0.0,0.9664900105794281,0.09151573154659876
2020-07-08 10:00:00,0.0,0.0,-2.4898818525628114e-07,-0.41647624898818525,0.08735651341339493,1.288413997395834,-0.9509615384615384,0.5000003224117718,0.762997322411771,-8.109068971862143e-13,8.109068971862143e-13,-0.8681510787596349,0.8719377575746097,0.9555073755090511,-0.9509615128727031,3.114397628678489e-12,-3.114619673283414e-12,0.07299995422363281,[0.],[-1.33747537],1.4341489599695174,0.0,1.288413997395834,0.08735651341339493
2020-07-08 10:30:00,0.0,0.0,4.085479067428982e-07,-0.5544915914520933,0.081472,1.429427,-0.948076923076923,0.5000001181378184,1.0402431181378176,-8.038014698286133e-13,8.038014698286133e-13,-0.8711227018123406,0.8749354176080506,0.9525951424139114,-0.9480768978413991,4.643840867402105e-12,-4.643840867402105e-12,0.09100008010864258,[0.],[-1.46687998],1.5797643776981356,0.0,1.429427331542968,0.081472376574839
2020-07-08 11:00:00,0.0,0.0,-1.8786293858215342e-07,-0.4876311878629386,0.068075,1.393714666748046,-0.9653846153846154,0.5000002120692877,1.2840587120692868,-8.315570454442422e-13,8.317790900491673e-13,-0.9019949643923466,0.906083488510846,0.9700698115412987,-0.9653845879606093,1.6111556533360272e-12,-1.6111556533360272e-12,0.04900002479553223,[0.],[-1.42379309],1.5005668793458744,0.0,1.393714666748046,0.06807519969381316
2020-07-08 11:30:00,0.0,0.0,1.187079031947369e-07,-0.6966108812920968,0.080253,1.593345,-0.9682692307692308,0.500000152715336,1.6323641527153352,-8.406608742461685e-13,8.406608742461685e-13,-0.892729399067751,0.8967341284452988,0.9729825528939751,-0.9682692029610136,3.2396307858562068e-12,-3.2394087412512818e-12,0.0710000991821289,[0.],[-1.62271684],1.7130193066050419,0.0,1.59334534403483,0.08025315898640198
2020-07-08 12:00:00,0.0,0.10000026224583188,-6.737754168130439e-06,-0.9800757377541681,0.084676,1.798008671061198,-0.9951923076923077,0.5000035215924201,2.122402021592419,5.493383525845275e-13,-5.493383525845275e-13,-0.8146000912937625,0.817932934876477,0.8992693572926964,-0.895241991108473,0.1000002764609389,-0.09995030085703194,0.7770001888275146,[0.],[-1.57374464],1.8777977815801552,0.0,1.798008671061198,0.08467650885704889
2020-07-08 12:30:00,0.0,0.0999999224367455,-7.75632544997018e-08,-0.9306560775632545,0.06738262289497185,1.780696667480468,-1.0096153846153846,0.5000035603740474,2.5877300603740463,1.765698698363849e-12,-1.765920742968774e-12,-0.8464414082915701,0.8500405915261966,0.9138239576391265,-0.9096654041276175,0.09999993823272968,-0.09994996296680148,0.7139999866485596,[0.],[-1.57507007],1.8164314995762434,0.0,1.780696667480468,0.06738262289497185
2020-07-08 13:00:00,0.0,0.0,-4.548472811640586e-07,-0.3283784548472811,0.092891,1.235876674397786,-0.9913461538461539,0.500003787797688,2.751919287797687,-8.881784197001252e-13,8.881784197001252e-13,-0.9033969508674329,0.9074982301245513,0.996287534476548,-0.991346122838312,5.10569364564617e-12,-5.10569364564617e-12,0.0840001106262207,[0.],[-1.12377051],1.3282512971764324,0.0,1.235876674397786,0.09289143337053433
2020-07-08 13:30:00,0.0,0.0999999337411705,-1.066258829509996e-06,-0.18409506625882952,0.06436,1.026421,-0.9990384615384615,0.5000043209271027,2.843966820927102,1.155964213239713e-12,-1.155964213239713e-12,-0.8387916783656646,0.8423259352757722,0.9031506159057072,-0.8990884711196718,0.09999994888582742,-0.09994997360925373,0.5909998416900635,[0.],[-0.82570423],1.0835377654199996,0.0,1.026421327718098,0.06436038208996606
2020-07-08 14:00:00,0.0,0.10000009525036373,-0.05096390474963629,-0.7823999047496363,0.089316,1.647041,-0.9951923076923077,0.5254862733019208,3.23516677330192,1.8118839761882555e-12,-1.8118839761882555e-12,-0.8609174232136181,0.8646410966886457,0.8992695221656011,-0.8952421545071754,0.10000011102102935,-0.09995013558244037,1.1710000038146973,[0.],[-1.46127728],1.7311750982457772,0.0,1.6470413452148438,0.08931611194412042
2020-07-08 14:30:00,0.0,0.0,-2.8225753935604697e-07,0.20840171774246063,0.083867,0.709183,-0.9923076923076923,0.5254864144306904,3.1309659144306896,-8.870681966755001e-13,8.872902412804251e-13,-0.913391936460773,0.9175847283325049,0.9972586930981053,-0.9923076611609505,3.4137137561174313e-12,-3.4134917115125063e-12,0.7009999752044678,[0.],[-0.59585649],0.79190060735795,0.0,0.709183340454102,0.0838672424372396
2020-07-08 15:00:00,0.0,0.0,-0.033694052305989805,-0.1094100523059898,0.0349608144013718,1.109409,-0.9913461538461539,0.5423334405836854,3.1856709405836847,-8.568701304056958e-13,8.570921750106208e-13,-0.9950207308254131,0.9999989581178743,0.996287534478157,-0.991346122839905,3.4345859489803843e-12,-3.4348079935853093e-12,0.5839998722076416,[0.],[-1.12853774],1.1429232053118852,0.0,1.1094093343098959,0.0349608144013718
2020-07-08 15:30:00,0.0,0.09999984360590317,-0.13113915639409685,-0.4027651563940968,0.052853,1.402764668782552,-1.0125,0.6079030187807338,3.387053518780733,1.568078999980571e-12,-1.568078999980571e-12,-0.9950212808174226,0.9999995136305146,0.9167351286445635,-0.9125500838338152,0.09999986566957064,-0.09994989047615221,0.6730000972747803,[0.],[-1.16879512],1.4246832372842526,0.0,1.402764668782552,0.05285321447515949
2020-07-08 16:00:00,0.0,0.09999996774022948,-0.10359003225977052,-0.22589303225977053,0.066068,1.225892665608724,-1.0528846153846154,0.6596980349106191,3.5000000349106184,1.5796253194366727e-12,-1.5794032748317477e-12,-0.9950214009066474,0.9999996349251545,0.9574993736965709,-0.9529345716947768,0.09999999167843221,-0.09995001635909784,0.7179999351501465,[3.49106184e-05],[-1.04409346],1.215988650971846,0.0,1.225892665608724,0.06606820861305686
2020-07-08 16:30:00,0.0,0.0999975828441682,-0.01506241715583181,-2.4171558318099133e-06,0.06276677295507031,0.955123,-1.0932692307692307,0.667229243488535,3.5000012434885344,1.4654943925052066e-12,-1.4657164371101317e-12,-0.9505783952763738,0.9551205849663942,0.998282757141542,-0.9933215707217506,0.09999760658175738,-0.09994763364573367,0.5260000228881836,[0.00124349],[-0.79083351],0.92298602279364,0.0,0.955123329671224,0.06276677295507031
2020-07-08 17:00:00,0.0,0.12139812538498534,1.2538498533757117e-07,0.24911312538498534,0.064333,0.6909539927164721,-1.1163461538461539,0.6672291807960423,3.3754446807960417,2.12674322597195e-12,-2.12674322597195e-12,-0.9356667280545068,0.9400671203234605,0.9999998596299575,-0.9950216233783542,0.12139814819019645,-0.12132450465452038,0.5130000114440918,[0.],[-0.4863654],0.6708901110539179,0.0,0.6909539927164721,0.0643334046734345
2020-07-08 17:30:00,0.0,0.09999980639455999,8.063945599826733e-07,0.19837480639455998,0.05279261128296727,0.739842,-1.0817307692307692,0.6672287775987623,3.2762572775987615,1.4175327578413999e-12,-1.4175327578413999e-12,-0.9338336906444664,0.9382168084486202,0.9866271140576628,-0.9817808907309515,0.09999982877938551,-0.09994985362283004,0.0709998607635498,[0.],[-0.55915754],0.7265145041278321,0.0,0.739842004394532,0.05279261128296727
2020-07-08 18:00:00,0.0,0.1000002626571754,2.626571753926686e-07,0.4392242626571754,0.039592,0.454511999511718,-1.025,0.6672286462701746,3.056645146270174,1.2878587085651816e-12,-1.2880807531701066e-12,-0.8897582199715255,0.8937362637926276,0.9293504869471929,-0.925049674873929,0.10000028065829225,-0.09995030505019065,0.07899999618530273,[0.],[-0.25122398],0.47816726437588974,0.0,0.454511999511718,0.039592422625811294
2020-07-08 18:30:00,0.0,0.0,2.1062913636328562e-07,0.7496112106291364,0.040083,0.19158280143737802,-0.9721153846153846,0.6672285409556065,2.6818395409556057,-8.351097591230427e-13,8.348877145181177e-13,-0.936783092287218,0.9411940218763508,0.9768663398415895,-0.9721153562961586,1.6395773627664312e-12,-1.6397994073713562e-12,0.029999971389770508,[0.],[-0.01616862],0.23608598679277673,0.0,0.19158280143737802,0.04008352071014277
2020-07-08 19:00:00,0.0,0.0,1.5239886827413812e-07,0.8017871523988683,0.07328798089415023,0.07748753369649261,-0.9442307692307692,0.6672284647561724,2.2809459647561714,-7.946976410266871e-13,7.94475596421762e-13,-0.8754241316996354,0.8792746950199848,0.9487122967047708,-0.9442307444695535,1.5356604876615165e-12,-1.5356604876615165e-12,0.057000160217285156,[0.],[-0.09602855],0.15828406433861508,0.0,0.07748753369649261,0.07328798089415023
2020-07-08 19:30:00,0.0,0.0,1.9912563882541756e-06,0.8964209912563883,0.0,0.029381666692098,-0.9173076923076923,0.6672274691279783,1.8327354691279774,-7.254197242900773e-13,7.251976796851523e-13,-0.9215345703121005,0.9258026659728782,0.921536591374005,-0.9173076706277992,2.90834023530806e-12,-2.90834023530806e-12,0.11899995803833008,[0.],[0.01543958],0.03173635681926245,0.0,0.029381666692098,0.0
2020-07-08 20:00:00,0.0,0.0,0.004627958365997959,0.885861958365998,0.0,0.00981395858637988,-0.8923076923076924,0.6649134899449792,1.3898044899449784,-6.852296507986466e-13,6.852296507986466e-13,-0.8916806246582618,0.8956759242517818,0.8963086093994703,-0.8923076732051682,2.7400304247748863e-12,-2.7400304247748863e-12,0.1959998607635498,[0.],[0.03494194],0.010900717919168518,0.0,0.00981395858637988,0.0
2020-07-08 20:30:00,0.0,0.0,0.13093473129425065,0.7516977312942505,0.0,0.0,-0.8759615384615385,0.5994461242978539,1.0139556242978531,-3.4505731605349865e-13,3.4505731605349865e-13,-0.7488820724993113,0.751697738206355,0.8798168258355306,-0.8759615209098968,2.602806858931217e-12,-2.602806858931217e-12,0.7920000553131104,[0.],[0.05067836],0.0,0.0,0.0,0.0
2020-07-08 21:00:00,0.0,0.4218200619243579,1.0619243579408936e-06,0.4299460619243579,0.0,0.0,-0.8490384615384615,0.5994455933356749,0.7989825933356742,1.1102230246251565e-14,-1.1102230246251565e-14,-0.4290236697769634,0.4299460623789273,0.4290247328388559,-0.4281062854175761,0.421820062411828,-0.4209321747023036,0.7539999485015869,[0.],[0.7247001],0.0,0.0,0.0,0.0
2020-07-08 21:30:00,0.0,0.5999981844644525,1.184464452505963e-06,0.22731118446445253,0.0,0.0,-0.825,0.5994450011034487,0.685327001103448,-5.091482790930968e-13,5.089262344881718e-13,-0.2270531184143496,0.2273111853898846,0.227054307013818,-0.2267968226666539,0.5999981844675766,-0.5982031735915028,0.2329998016357422,[0.],[0.93936308],0.0,0.0,0.0,0.0
2020-07-08 22:00:00,0.0,0.5999989114807291,0.00015591148072917815,0.21846291148072916,0.0,0.0,-0.8163461538461538,0.599367045363084,0.5760955453630834,-7.736034035588091e-13,7.736034035588091e-13,-0.218224535387453,0.21846291239922078,0.21838045101464587,-0.21814225383259944,0.5999989114852098,-0.5982038962646299,0.8609998226165771,[0.],[0.93893718],0.0,0.0,0.0,0.0
2020-07-08 22:30:00,0.0,0.5999989591098601,0.02817395910986015,0.14695995910986015,0.0,0.0,-0.7730769230769231,0.585280065808154,0.5026155658081533,-5.564437799421285e-13,5.564437799421285e-13,-0.1468520517075922,0.14695996003592415,0.17502601511332117,-0.17487297555609338,0.5999989591374293,-0.5982039436320896,0.17800021171569824,[0.],[0.93816391],0.0,0.0,0.0,0.0
2020-07-08 23:00:00,0.0,0.5999979533615608,0.10816895336156075,0.005230953361560758,0.0,0.0,-0.7115384615384616,0.5311955891273735,0.5000000891273729,-5.915268275202834e-13,5.915268275202834e-13,-0.005230817507643648,0.005230954318483194,0.11339977527164491,-0.11333551364140204,0.5999979534228159,-0.5982029439274164,0.9790000915527344,[0.],[0.93907552],0.0,0.0,0.0,0.0
2020-07-08 23:30:00,0.0,0.6000001312276527,0.062391131227652795,1.3122765279342894e-07,0.0,0.0,-0.6605769230769231,0.5000000235135471,0.5000000235135466,-8.930634010084759e-13,8.930634010084759e-13,-1.3214073857348296e-07,1.3214073879552757e-07,0.062391267768438174,-0.0623718104390103,0.6000001312990795,-0.5982051087891347,0.13499999046325684,[0.],[0.93423931],0.0,0.0,0.0,0.0


==> data/eval_dd_convex_acopf_nonlinearMG_solveTimes.csv <==
Time,Solve Time
2020-07-02 00:00:00,0.4649999141693115
2020-07-02 00:30:00,0.5669999122619629
2020-07-02 01:00:00,0.07500004768371582
2020-07-02 01:30:00,0.4759998321533203
2020-07-02 02:00:00,0.4090001583099365
2020-07-02 02:30:00,0.43400001525878906
2020-07-02 03:00:00,0.5939998626708984
2020-07-02 03:30:00,0.500999927520752
2020-07-02 04:00:00,0.5460000038146973
2020-07-02 04:30:00,0.11700010299682617
2020-07-02 05:00:00,0.04699993133544922
2020-07-02 05:30:00,0.11599993705749512
2020-07-02 06:00:00,0.10100007057189941
2020-07-02 06:30:00,0.07399988174438477
2020-07-02 07:00:00,0.05500006675720215
2020-07-02 07:30:00,0.026999950408935547
2020-07-02 08:00:00,0.023000001907348633
2020-07-02 08:30:00,0.0410001277923584
2020-07-02 09:00:00,0.02500009536743164
2020-07-02 09:30:00,0.03600001335144043
2020-07-02 10:00:00,0.023000001907348633
2020-07-02 10:30:00,0.01900005340576172
2020-07-02 11:00:00,0.020999908447265625
2020-07-02 11:30:00,0.023999929428100586
2020-07-02 12:00:00,0.031000137329101562
2020-07-02 12:30:00,0.02200007438659668
2020-07-02 13:00:00,0.016000032424926758
2020-07-02 13:30:00,0.026000022888183594
2020-07-02 14:00:00,0.03900003433227539
2020-07-02 14:30:00,1.1109998226165771
2020-07-02 15:00:00,0.09200000762939453
2020-07-02 15:30:00,1.0920000076293945
2020-07-02 16:00:00,0.127000093460083
2020-07-02 16:30:00,0.815000057220459
2020-07-02 17:00:00,0.931999921798706
2020-07-02 17:30:00,0.13100004196166992
2020-07-02 18:00:00,0.04799985885620117
2020-07-02 18:30:00,0.04900002479553223
2020-07-02 19:00:00,0.026000022888183594
2020-07-02 19:30:00,0.029999971389770508
2020-07-02 20:00:00,0.037999868392944336
2020-07-02 20:30:00,0.03600001335144043
2020-07-02 21:00:00,0.023000001907348633
2020-07-02 21:30:00,0.037000179290771484
2020-07-02 22:00:00,0.03099989891052246
2020-07-02 22:30:00,0.03500008583068848
2020-07-02 23:00:00,0.029000043869018555
2020-07-02 23:30:00,0.03099989891052246
2020-07-03 00:00:00,0.12400007247924805
2020-07-03 00:30:00,0.0559999942779541
2020-07-03 01:00:00,0.11500000953674316
2020-07-03 01:30:00,0.06299996376037598
2020-07-03 02:00:00,0.08899998664855957
2020-07-03 02:30:00,0.05899977684020996
2020-07-03 03:00:00,0.10599994659423828
2020-07-03 03:30:00,0.1789999008178711
2020-07-03 04:00:00,0.7639999389648438
2020-07-03 04:30:00,0.8510000705718994
2020-07-03 05:00:00,0.9489998817443848
2020-07-03 05:30:00,0.8589999675750732
2020-07-03 06:00:00,0.7209999561309814
2020-07-03 06:30:00,0.7760000228881836
2020-07-03 07:00:00,0.7720000743865967
2020-07-03 07:30:00,0.09100008010864258
2020-07-03 08:00:00,0.07999992370605469
2020-07-03 08:30:00,0.07700014114379883
2020-07-03 09:00:00,0.10599994659423828
2020-07-03 09:30:00,0.06100010871887207
2020-07-03 10:00:00,0.6990001201629639
2020-07-03 10:30:00,0.8259999752044678
2020-07-03 11:00:00,0.8480000495910645
2020-07-03 11:30:00,0.16300010681152344
2020-07-03 12:00:00,0.8610000610351562
2020-07-03 12:30:00,0.16000008583068848
2020-07-03 13:00:00,0.02500009536743164
2020-07-03 13:30:00,0.017999887466430664
2020-07-03 14:00:00,0.026999950408935547
2020-07-03 14:30:00,0.5410001277923584
2020-07-03 15:00:00,0.06299996376037598
2020-07-03 15:30:00,0.8299999237060547
2020-07-03 16:00:00,0.09400010108947754
2020-07-03 16:30:00,0.0840001106262207
2020-07-03 17:00:00,0.07299995422363281
2020-07-03 17:30:00,0.09100008010864258
2020-07-03 18:00:00,0.03099989891052246
2020-07-03 18:30:00,0.03099989891052246
2020-07-03 19:00:00,0.020999908447265625
2020-07-03 19:30:00,0.026000022888183594
2020-07-03 20:00:00,0.020999908447265625
2020-07-03 20:30:00,0.0989999771118164
2020-07-03 21:00:00,0.08299994468688965
2020-07-03 21:30:00,0.13199996948242188
2020-07-03 22:00:00,0.6140000820159912
2020-07-03 22:30:00,0.5329999923706055
2020-07-03 23:00:00,0.6370000839233398
2020-07-03 23:30:00,0.6509997844696045
2020-07-04 00:00:00,0.13300013542175293
2020-07-04 00:30:00,0.6929998397827148
2020-07-04 01:00:00,0.6150000095367432
2020-07-04 01:30:00,0.6800000667572021
2020-07-04 02:00:00,0.7730000019073486
2020-07-04 02:30:00,0.7400000095367432
2020-07-04 03:00:00,0.2090001106262207
2020-07-04 03:30:00,0.6440000534057617
2020-07-04 04:00:00,0.7219998836517334
2020-07-04 04:30:00,0.15400004386901855
2020-07-04 05:00:00,0.09100008010864258
2020-07-04 05:30:00,0.10399985313415527
2020-07-04 06:00:00,0.5439999103546143
2020-07-04 06:30:00,0.10899996757507324
2020-07-04 07:00:00,0.1770000457763672
2020-07-04 07:30:00,0.14100003242492676
2020-07-04 08:00:00,0.06299996376037598
2020-07-04 08:30:00,0.10000014305114746
2020-07-04 09:00:00,0.03099989891052246
2020-07-04 09:30:00,0.018999814987182617
2020-07-04 10:00:00,0.01900005340576172
2020-07-04 10:30:00,0.03600001335144043
2020-07-04 11:00:00,0.03500008583068848
2020-07-04 11:30:00,0.020999908447265625
2020-07-04 12:00:00,0.018000125885009766
2020-07-04 12:30:00,0.018999814987182617
2020-07-04 13:00:00,0.032000064849853516
2020-07-04 13:30:00,0.019999980926513672
2020-07-04 14:00:00,0.01699995994567871
2020-07-04 14:30:00,0.010999917984008789
2020-07-04 15:00:00,0.017999887466430664
2020-07-04 15:30:00,0.0279998779296875
2020-07-04 16:00:00,0.020999908447265625
2020-07-04 16:30:00,0.014999866485595703
2020-07-04 17:00:00,0.020999908447265625
2020-07-04 17:30:00,0.019999980926513672
2020-07-04 18:00:00,0.018000125885009766
2020-07-04 18:30:00,0.04900002479553223
2020-07-04 19:00:00,0.06100010871887207
2020-07-04 19:30:00,0.0690000057220459
2020-07-04 20:00:00,0.6970000267028809
2020-07-04 20:30:00,0.6809999942779541
2020-07-04 21:00:00,0.6730000972747803
2020-07-04 21:30:00,0.6440000534057617
2020-07-04 22:00:00,0.5150001049041748
2020-07-04 22:30:00,0.10199999809265137
2020-07-04 23:00:00,0.16700005531311035
2020-07-04 23:30:00,0.7090001106262207
2020-07-05 00:00:00,0.7699999809265137
2020-07-05 00:30:00,0.192000150680542
2020-07-05 01:00:00,0.18799996376037598
2020-07-05 01:30:00,0.08100008964538574
2020-07-05 02:00:00,0.05799984931945801
2020-07-05 02:30:00,0.08899998664855957
2020-07-05 03:00:00,0.08099985122680664
2020-07-05 03:30:00,0.14499998092651367
2020-07-05 04:00:00,0.07700014114379883
2020-07-05 04:30:00,0.08299994468688965
2020-07-05 05:00:00,0.08299994468688965
2020-07-05 05:30:00,0.07200002670288086
2020-07-05 06:00:00,0.08899998664855957
2020-07-05 06:30:00,0.046000003814697266
2020-07-05 07:00:00,0.09600019454956055
2020-07-05 07:30:00,0.05800008773803711
2020-07-05 08:00:00,0.06099987030029297
2020-07-05 08:30:00,0.021000146865844727
2020-07-05 09:00:00,0.021999835968017578
2020-07-05 09:30:00,0.03699994087219238
2020-07-05 10:00:00,0.01699995994567871
2020-07-05 10:30:00,0.0279998779296875
2020-07-05 11:00:00,0.0280001163482666
2020-07-05 11:30:00,0.026999950408935547
2020-07-05 12:00:00,0.02500009536743164
2020-07-05 12:30:00,0.029000043869018555
2020-07-05 13:00:00,0.026000022888183594
2020-07-05 13:30:00,0.01900005340576172
2020-07-05 14:00:00,0.020999908447265625
2020-07-05 14:30:00,0.02700018882751465
2020-07-05 15:00:00,0.01900005340576172
2020-07-05 15:30:00,0.037000179290771484
2020-07-05 16:00:00,0.021000146865844727
2020-07-05 16:30:00,0.019999980926513672
2020-07-05 17:00:00,0.023999929428100586
2020-07-05 17:30:00,0.032000064849853516
2020-07-05 18:00:00,0.021000146865844727
2020-07-05 18:30:00,0.018000125885009766
2020-07-05 19:00:00,0.021000146865844727
2020-07-05 19:30:00,0.0279998779296875
2020-07-05 20:00:00,0.018000125885009766
2020-07-05 20:30:00,0.03899979591369629
2020-07-05 21:00:00,0.01900005340576172
2020-07-05 21:30:00,0.021999835968017578
2020-07-05 22:00:00,0.02500009536743164
2020-07-05 22:30:00,0.01900005340576172
2020-07-05 23:00:00,0.03699994087219238
2020-07-05 23:30:00,0.02200007438659668
2020-07-06 00:00:00,0.020999908447265625
2020-07-06 00:30:00,0.02200007438659668
2020-07-06 01:00:00,0.017999887466430664
2020-07-06 01:30:00,0.12199997901916504
2020-07-06 02:00:00,0.07200002670288086
2020-07-06 02:30:00,0.07299995422363281
2020-07-06 03:00:00,0.19299983978271484
2020-07-06 03:30:00,0.13199996948242188
2020-07-06 04:00:00,0.11999988555908203
2020-07-06 04:30:00,0.6610000133514404
2020-07-06 05:00:00,0.6349999904632568
2020-07-06 05:30:00,0.6720001697540283
2020-07-06 06:00:00,0.7860000133514404
2020-07-06 06:30:00,0.7630000114440918
2020-07-06 07:00:00,0.12999987602233887
2020-07-06 07:30:00,0.06800007820129395
2020-07-06 08:00:00,0.08099985122680664
2020-07-06 08:30:00,0.09299993515014648
2020-07-06 09:00:00,0.07899999618530273
2020-07-06 09:30:00,0.023999929428100586
2020-07-06 10:00:00,0.020999908447265625
2020-07-06 10:30:00,0.018999814987182617
2020-07-06 11:00:00,0.02200007438659668
2020-07-06 11:30:00,0.026000022888183594
2020-07-06 12:00:00,0.018999814987182617
2020-07-06 12:30:00,0.017999887466430664
2020-07-06 13:00:00,0.020999908447265625
2020-07-06 13:30:00,0.019999980926513672
2020-07-06 14:00:00,0.02499985694885254
2020-07-06 14:30:00,0.5199999809265137
2020-07-06 15:00:00,0.47099995613098145
2020-07-06 15:30:00,0.6040000915527344
2020-07-06 16:00:00,0.562999963760376
2020-07-06 16:30:00,0.07899999618530273
2020-07-06 17:00:00,0.07800006866455078
2020-07-06 17:30:00,0.014999866485595703
2020-07-06 18:00:00,0.03600001335144043
2020-07-06 18:30:00,0.026000022888183594
2020-07-06 19:00:00,0.019999980926513672
2020-07-06 19:30:00,0.026999950408935547
2020-07-06 20:00:00,0.031999826431274414
2020-07-06 20:30:00,0.020999908447265625
2020-07-06 21:00:00,0.10400009155273438
2020-07-06 21:30:00,0.14599990844726562
2020-07-06 22:00:00,0.10700011253356934
2020-07-06 22:30:00,0.16000008583068848
2020-07-06 23:00:00,0.752000093460083
2020-07-06 23:30:00,0.10400009155273438
2020-07-07 00:00:00,0.1119999885559082
2020-07-07 00:30:00,0.09400010108947754
2020-07-07 01:00:00,0.6610000133514404
2020-07-07 01:30:00,0.7149999141693115
2020-07-07 02:00:00,0.5829999446868896
2020-07-07 02:30:00,0.6080000400543213
2020-07-07 03:00:00,0.7899999618530273
2020-07-07 03:30:00,0.1549999713897705
2020-07-07 04:00:00,0.6970000267028809
2020-07-07 04:30:00,0.1940000057220459
2020-07-07 05:00:00,0.625999927520752
2020-07-07 05:30:00,0.7909998893737793
2020-07-07 06:00:00,0.5989999771118164
2020-07-07 06:30:00,0.8260002136230469
2020-07-07 07:00:00,0.16700005531311035
2020-07-07 07:30:00,0.06800007820129395
2020-07-07 08:00:00,0.06299996376037598
2020-07-07 08:30:00,0.04200005531311035
2020-07-07 09:00:00,0.04900002479553223
2020-07-07 09:30:00,0.08299994468688965
2020-07-07 10:00:00,0.06299996376037598
2020-07-07 10:30:00,0.08300018310546875
2020-07-07 11:00:00,0.5299999713897705
2020-07-07 11:30:00,0.07500004768371582
2020-07-07 12:00:00,0.10400009155273438
2020-07-07 12:30:00,0.69100022315979
2020-07-07 13:00:00,1.2339999675750732
2020-07-07 13:30:00,0.16700005531311035
2020-07-07 14:00:00,0.7690000534057617
2020-07-07 14:30:00,0.7030000686645508
2020-07-07 15:00:00,0.695000171661377
2020-07-07 15:30:00,0.6419999599456787
2020-07-07 16:00:00,0.6540000438690186
2020-07-07 16:30:00,0.8560001850128174
2020-07-07 17:00:00,0.8090000152587891
2020-07-07 17:30:00,0.8369998931884766
2020-07-07 18:00:00,0.026999950408935547
2020-07-07 18:30:00,0.029999971389770508
2020-07-07 19:00:00,0.026999950408935547
2020-07-07 19:30:00,0.0280001163482666
2020-07-07 20:00:00,0.040000200271606445
2020-07-07 20:30:00,0.04500007629394531
2020-07-07 21:00:00,0.029999971389770508
2020-07-07 21:30:00,0.017999887466430664
2020-07-07 22:00:00,0.021999835968017578
2020-07-07 22:30:00,0.03299999237060547
2020-07-07 23:00:00,0.0839998722076416
2020-07-07 23:30:00,0.06699991226196289
2020-07-08 00:00:00,0.12299990653991699
2020-07-08 00:30:00,0.15599989891052246
2020-07-08 01:00:00,0.1419999599456787
2020-07-08 01:30:00,1.123000144958496
2020-07-08 02:00:00,0.1919999122619629
2020-07-08 02:30:00,0.09300017356872559
2020-07-08 03:00:00,0.17500019073486328
2020-07-08 03:30:00,0.7390000820159912
2020-07-08 04:00:00,0.07599997520446777
2020-07-08 04:30:00,0.624000072479248
2020-07-08 05:00:00,0.7480001449584961
2020-07-08 05:30:00,0.5920000076293945
2020-07-08 06:00:00,1.1089999675750732
2020-07-08 06:30:00,1.1090002059936523
2020-07-08 07:00:00,0.125
2020-07-08 07:30:00,0.07800006866455078
2020-07-08 08:00:00,0.09500002861022949
2020-07-08 08:30:00,0.08099985122680664
2020-07-08 09:00:00,0.07299995422363281
2020-07-08 09:30:00,0.8859999179840088
2020-07-08 10:00:00,0.07299995422363281
2020-07-08 10:30:00,0.09100008010864258
2020-07-08 11:00:00,0.04900002479553223
2020-07-08 11:30:00,0.0710000991821289
2020-07-08 12:00:00,0.7770001888275146
2020-07-08 12:30:00,0.7139999866485596
2020-07-08 13:00:00,0.0840001106262207
2020-07-08 13:30:00,0.5909998416900635
2020-07-08 14:00:00,1.1710000038146973
2020-07-08 14:30:00,0.7009999752044678
2020-07-08 15:00:00,0.5839998722076416
2020-07-08 15:30:00,0.6730000972747803
2020-07-08 16:00:00,0.7179999351501465
2020-07-08 16:30:00,0.5260000228881836
2020-07-08 17:00:00,0.5130000114440918
2020-07-08 17:30:00,0.0709998607635498
2020-07-08 18:00:00,0.07899999618530273
2020-07-08 18:30:00,0.029999971389770508
2020-07-08 19:00:00,0.057000160217285156
2020-07-08 19:30:00,0.11899995803833008
2020-07-08 20:00:00,0.1959998607635498
2020-07-08 20:30:00,0.7920000553131104
2020-07-08 21:00:00,0.7539999485015869
2020-07-08 21:30:00,0.2329998016357422
2020-07-08 22:00:00,0.8609998226165771
2020-07-08 22:30:00,0.17800021171569824
2020-07-08 23:00:00,0.9790000915527344
2020-07-08 23:30:00,0.13499999046325684


==> data/eval_dd_nonconvex_acopf_nonlinearMG_solveTimes.csv <==
Time,Solve Time
2020-07-02 00:00:00,0.27699995040893555
2020-07-02 00:30:00,0.2650001049041748
2020-07-02 01:00:00,0.24900007247924805
2020-07-02 01:30:00,0.28800010681152344
2020-07-02 02:00:00,0.28600001335144043
2020-07-02 02:30:00,0.24399995803833008
2020-07-02 03:00:00,0.3580000400543213
2020-07-02 03:30:00,0.31999993324279785
2020-07-02 04:00:00,0.2999999523162842
2020-07-02 04:30:00,0.2980000972747803
2020-07-02 05:00:00,0.32399988174438477
2020-07-02 05:30:00,0.2800002098083496
2020-07-02 06:00:00,0.24099993705749512
2020-07-02 06:30:00,0.25499987602233887
2020-07-02 07:00:00,0.31599998474121094
2020-07-02 07:30:00,0.24000000953674316
2020-07-02 08:00:00,0.21899986267089844
2020-07-02 08:30:00,0.19499993324279785
2020-07-02 09:00:00,0.20600008964538574
2020-07-02 09:30:00,0.2089998722076416
2020-07-02 10:00:00,0.2200000286102295
2020-07-02 10:30:00,0.1940000057220459
2020-07-02 11:00:00,0.16300010681152344
2020-07-02 11:30:00,0.17100000381469727
2020-07-02 12:00:00,0.17500019073486328
2020-07-02 12:30:00,0.20299983024597168
2020-07-02 13:00:00,0.18400001525878906
2020-07-02 13:30:00,0.19499993324279785
2020-07-02 14:00:00,0.1960000991821289
2020-07-02 14:30:00,0.22799992561340332
2020-07-02 15:00:00,0.2560000419616699
2020-07-02 15:30:00,0.25
2020-07-02 16:00:00,0.2569999694824219
2020-07-02 16:30:00,0.27500009536743164
2020-07-02 17:00:00,0.25799989700317383
2020-07-02 17:30:00,0.2669999599456787
2020-07-02 18:00:00,0.24200010299682617
2020-07-02 18:30:00,0.22900009155273438
2020-07-02 19:00:00,0.2239999771118164
2020-07-02 19:30:00,0.24900007247924805
2020-07-02 20:00:00,0.2999999523162842
2020-07-02 20:30:00,0.3600001335144043
2020-07-02 21:00:00,0.31799983978271484
2020-07-02 21:30:00,0.28600001335144043
2020-07-02 22:00:00,0.30100011825561523
2020-07-02 22:30:00,0.2720000743865967
2020-07-02 23:00:00,0.22499990463256836
2020-07-02 23:30:00,0.23600006103515625
2020-07-03 00:00:00,0.20799994468688965
2020-07-03 00:30:00,0.2239999771118164
2020-07-03 01:00:00,0.26600003242492676
2020-07-03 01:30:00,0.32899999618530273
2020-07-03 02:00:00,0.33100008964538574
2020-07-03 02:30:00,0.28799986839294434
2020-07-03 03:00:00,0.24900007247924805
2020-07-03 03:30:00,0.41499996185302734
2020-07-03 04:00:00,0.2799999713897705
2020-07-03 04:30:00,0.2840001583099365
2020-07-03 05:00:00,0.38299989700317383
2020-07-03 05:30:00,0.35699987411499023
2020-07-03 06:00:00,0.4790000915527344
2020-07-03 06:30:00,0.4309999942779541
2020-07-03 07:00:00,0.40199995040893555
2020-07-03 07:30:00,0.4010000228881836
2020-07-03 08:00:00,0.3559999465942383
2020-07-03 08:30:00,0.4779999256134033
2020-07-03 09:00:00,0.5900001525878906
2020-07-03 09:30:00,0.4440000057220459
2020-07-03 10:00:00,0.31599998474121094
2020-07-03 10:30:00,0.4159998893737793
2020-07-03 11:00:00,0.30100011825561523
2020-07-03 11:30:00,0.29400014877319336
2020-07-03 12:00:00,0.3939998149871826
2020-07-03 12:30:00,0.315000057220459
2020-07-03 13:00:00,0.2590000629425049
2020-07-03 13:30:00,0.23099994659423828
2020-07-03 14:00:00,0.2069997787475586
2020-07-03 14:30:00,0.28299999237060547
2020-07-03 15:00:00,0.26999998092651367
2020-07-03 15:30:00,0.30699992179870605
2020-07-03 16:00:00,0.3279998302459717
2020-07-03 16:30:00,0.3210000991821289
2020-07-03 17:00:00,0.31100010871887207
2020-07-03 17:30:00,0.33500003814697266
2020-07-03 18:00:00,0.27500009536743164
2020-07-03 18:30:00,0.27900004386901855
2020-07-03 19:00:00,0.2820000648498535
2020-07-03 19:30:00,0.31100010871887207
2020-07-03 20:00:00,0.3880000114440918
2020-07-03 20:30:00,0.6310000419616699
2020-07-03 21:00:00,0.5379998683929443
2020-07-03 21:30:00,0.5710000991821289
2020-07-03 22:00:00,0.49699997901916504
2020-07-03 22:30:00,0.4330000877380371
2020-07-03 23:00:00,0.3710000514984131
2020-07-03 23:30:00,0.25799989700317383
2020-07-04 00:00:00,0.36699986457824707
2020-07-04 00:30:00,0.3529999256134033
2020-07-04 01:00:00,0.3659999370574951
2020-07-04 01:30:00,0.35500001907348633
2020-07-04 02:00:00,0.34999990463256836
2020-07-04 02:30:00,0.3489999771118164
2020-07-04 03:00:00,0.34399986267089844
2020-07-04 03:30:00,0.3259999752044678
2020-07-04 04:00:00,0.3940000534057617
2020-07-04 04:30:00,0.3410000801086426
2020-07-04 05:00:00,0.4220001697540283
2020-07-04 05:30:00,0.4679999351501465
2020-07-04 06:00:00,0.5929999351501465
2020-07-04 06:30:00,0.46700000762939453
2020-07-04 07:00:00,0.5899999141693115
2020-07-04 07:30:00,0.40399980545043945
2020-07-04 08:00:00,0.38900017738342285
2020-07-04 08:30:00,0.3899998664855957
2020-07-04 09:00:00,0.32400012016296387
2020-07-04 09:30:00,0.25300002098083496
2020-07-04 10:00:00,0.24500012397766113
2020-07-04 10:30:00,0.2760000228881836
2020-07-04 11:00:00,0.26399993896484375
2020-07-04 11:30:00,0.2349998950958252
2020-07-04 12:00:00,0.39300012588500977
2020-07-04 12:30:00,0.28299999237060547
2020-07-04 13:00:00,0.2609999179840088
2020-07-04 13:30:00,0.22800016403198242
2020-07-04 14:00:00,0.22500014305114746
2020-07-04 14:30:00,0.24499988555908203
2020-07-04 15:00:00,0.2869999408721924
2020-07-04 15:30:00,0.24500012397766113
2020-07-04 16:00:00,0.2690000534057617
2020-07-04 16:30:00,0.2519998550415039
2020-07-04 17:00:00,0.35700011253356934
2020-07-04 17:30:00,0.3280000686645508
2020-07-04 18:00:00,0.2850000858306885
2020-07-04 18:30:00,0.5079998970031738
2020-07-04 19:00:00,0.3599998950958252
2020-07-04 19:30:00,0.46899986267089844
2020-07-04 20:00:00,0.507000207901001
2020-07-04 20:30:00,0.4660000801086426
2020-07-04 21:00:00,0.377000093460083
2020-07-04 21:30:00,0.3379998207092285
2020-07-04 22:00:00,0.2850000858306885
2020-07-04 22:30:00,0.36300015449523926
2020-07-04 23:00:00,0.4030001163482666
2020-07-04 23:30:00,0.40199995040893555
2020-07-05 00:00:00,0.432999849319458
2020-07-05 00:30:00,0.3410000801086426
2020-07-05 01:00:00,0.2779998779296875
2020-07-05 01:30:00,0.31800007820129395
2020-07-05 02:00:00,0.41500020027160645
2020-07-05 02:30:00,0.5280001163482666
2020-07-05 03:00:00,0.312000036239624
2020-07-05 03:30:00,0.38700008392333984
2020-07-05 04:00:00,0.34200000762939453
2020-07-05 04:30:00,0.3510000705718994
2020-07-05 05:00:00,0.48799991607666016
2020-07-05 05:30:00,0.47300004959106445
2020-07-05 06:00:00,0.38499999046325684
2020-07-05 06:30:00,0.3299999237060547
2020-07-05 07:00:00,0.4760000705718994
2020-07-05 07:30:00,0.4440000057220459
2020-07-05 08:00:00,0.3080000877380371
2020-07-05 08:30:00,0.25800013542175293
2020-07-05 09:00:00,0.23600006103515625
2020-07-05 09:30:00,0.25
2020-07-05 10:00:00,0.2849998474121094
2020-07-05 10:30:00,0.2630000114440918
2020-07-05 11:00:00,0.28299999237060547
2020-07-05 11:30:00,0.21000003814697266
2020-07-05 12:00:00,0.23599982261657715
2020-07-05 12:30:00,0.23099994659423828
2020-07-05 13:00:00,0.22699999809265137
2020-07-05 13:30:00,0.24600005149841309
2020-07-05 14:00:00,0.21800017356872559
2020-07-05 14:30:00,0.25099992752075195
2020-07-05 15:00:00,0.24599981307983398
2020-07-05 15:30:00,0.2330000400543213
2020-07-05 16:00:00,0.2560000419616699
2020-07-05 16:30:00,0.2519998550415039
2020-07-05 17:00:00,0.28099989891052246
2020-07-05 17:30:00,0.25999999046325684
2020-07-05 18:00:00,0.2590000629425049
2020-07-05 18:30:00,0.2480001449584961
2020-07-05 19:00:00,0.25799989700317383
2020-07-05 19:30:00,0.2669999599456787
2020-07-05 20:00:00,0.2780001163482666
2020-07-05 20:30:00,0.2890000343322754
2020-07-05 21:00:00,0.3659999370574951
2020-07-05 21:30:00,0.3619999885559082
2020-07-05 22:00:00,0.32899999618530273
2020-07-05 22:30:00,0.3529999256134033
2020-07-05 23:00:00,0.2799999713897705
2020-07-05 23:30:00,0.25800013542175293
2020-07-06 00:00:00,0.2840001583099365
2020-07-06 00:30:00,0.28099989891052246
2020-07-06 01:00:00,0.2980000972747803
2020-07-06 01:30:00,0.31599998474121094
2020-07-06 02:00:00,0.3989999294281006
2020-07-06 02:30:00,0.3509998321533203
2020-07-06 03:00:00,0.31599998474121094
2020-07-06 03:30:00,0.31099987030029297
2020-07-06 04:00:00,0.39099979400634766
2020-07-06 04:30:00,0.4010000228881836
2020-07-06 05:00:00,0.5230000019073486
2020-07-06 05:30:00,0.44700002670288086
2020-07-06 06:00:00,0.437000036239624
2020-07-06 06:30:00,0.5839998722076416
2020-07-06 07:00:00,0.5709998607635498
2020-07-06 07:30:00,0.5690000057220459
2020-07-06 08:00:00,0.43400001525878906
2020-07-06 08:30:00,0.5150001049041748
2020-07-06 09:00:00,0.38000011444091797
2020-07-06 09:30:00,0.3450000286102295
2020-07-06 10:00:00,0.2740001678466797
2020-07-06 10:30:00,0.24099993705749512
2020-07-06 11:00:00,0.27900004386901855
2020-07-06 11:30:00,0.27500009536743164
2020-07-06 12:00:00,0.26800012588500977
2020-07-06 12:30:00,0.22900009155273438
2020-07-06 13:00:00,0.21600008010864258
2020-07-06 13:30:00,0.2200000286102295
2020-07-06 14:00:00,0.247999906539917
2020-07-06 14:30:00,0.2999999523162842
2020-07-06 15:00:00,0.30500006675720215
2020-07-06 15:30:00,0.31599998474121094
2020-07-06 16:00:00,0.3020000457763672
2020-07-06 16:30:00,0.3299999237060547
2020-07-06 17:00:00,0.3320000171661377
2020-07-06 17:30:00,0.2569999694824219
2020-07-06 18:00:00,0.2999999523162842
2020-07-06 18:30:00,0.2630000114440918
2020-07-06 19:00:00,0.27900004386901855
2020-07-06 19:30:00,0.26799988746643066
2020-07-06 20:00:00,0.2849998474121094
2020-07-06 20:30:00,0.3840000629425049
2020-07-06 21:00:00,0.5230000019073486
2020-07-06 21:30:00,0.4700000286102295
2020-07-06 22:00:00,0.497999906539917
2020-07-06 22:30:00,0.5
2020-07-06 23:00:00,0.3769998550415039
2020-07-06 23:30:00,0.5339999198913574
2020-07-07 00:00:00,0.3320000171661377
2020-07-07 00:30:00,0.3149998188018799
2020-07-07 01:00:00,0.34200000762939453
2020-07-07 01:30:00,0.34400010108947754
2020-07-07 02:00:00,0.3559999465942383
2020-07-07 02:30:00,0.3880000114440918
2020-07-07 03:00:00,0.5220000743865967
2020-07-07 03:30:00,0.43400001525878906
2020-07-07 04:00:00,0.4790000915527344
2020-07-07 04:30:00,0.39999985694885254
2020-07-07 05:00:00,0.4500000476837158
2020-07-07 05:30:00,0.46900010108947754
2020-07-07 06:00:00,0.3689999580383301
2020-07-07 06:30:00,0.39100003242492676
2020-07-07 07:00:00,0.4029998779296875
2020-07-07 07:30:00,0.34200000762939453
2020-07-07 08:00:00,0.4960000514984131
2020-07-07 08:30:00,0.3580000400543213
2020-07-07 09:00:00,0.2999999523162842
2020-07-07 09:30:00,0.2999999523162842
2020-07-07 10:00:00,0.34800004959106445
2020-07-07 10:30:00,0.379000186920166
2020-07-07 11:00:00,0.40400004386901855
2020-07-07 11:30:00,0.2480001449584961
2020-07-07 12:00:00,0.2850000858306885
2020-07-07 12:30:00,0.26799988746643066
2020-07-07 13:00:00,0.24099993705749512
2020-07-07 13:30:00,0.25099992752075195
2020-07-07 14:00:00,0.2760000228881836
2020-07-07 14:30:00,0.34800004959106445
2020-07-07 15:00:00,0.34799981117248535
2020-07-07 15:30:00,0.6100001335144043
2020-07-07 16:00:00,0.44300007820129395
2020-07-07 16:30:00,0.43199992179870605
2020-07-07 17:00:00,0.3580000400543213
2020-07-07 17:30:00,0.32399988174438477
2020-07-07 18:00:00,0.27699995040893555
2020-07-07 18:30:00,0.31599998474121094
2020-07-07 19:00:00,0.31799983978271484
2020-07-07 19:30:00,0.3000001907348633
2020-07-07 20:00:00,0.3450000286102295
2020-07-07 20:30:00,0.3680000305175781
2020-07-07 21:00:00,0.3320000171661377
2020-07-07 21:30:00,0.3859999179840088
2020-07-07 22:00:00,0.38499999046325684
2020-07-07 22:30:00,0.3000001907348633
2020-07-07 23:00:00,0.20999979972839355
2020-07-07 23:30:00,0.2820000648498535
2020-07-08 00:00:00,0.3969998359680176
2020-07-08 00:30:00,0.4590001106262207
2020-07-08 01:00:00,0.5550000667572021
2020-07-08 01:30:00,0.7109999656677246
2020-07-08 02:00:00,0.5899999141693115
2020-07-08 02:30:00,0.503000020980835
2020-07-08 03:00:00,0.3360002040863037
2020-07-08 03:30:00,0.4089999198913574
2020-07-08 04:00:00,0.4529998302459717
2020-07-08 04:30:00,0.46900010108947754
2020-07-08 05:00:00,0.5590000152587891
2020-07-08 05:30:00,0.5469999313354492
2020-07-08 06:00:00,0.46399998664855957
2020-07-08 06:30:00,0.6430001258850098
2020-07-08 07:00:00,0.4159998893737793
2020-07-08 07:30:00,0.47099995613098145
2020-07-08 08:00:00,0.41499996185302734
2020-07-08 08:30:00,0.3920001983642578
2020-07-08 09:00:00,0.315000057220459
2020-07-08 09:30:00,0.312999963760376
2020-07-08 10:00:00,0.4530000686645508
2020-07-08 10:30:00,0.377000093460083
2020-07-08 11:00:00,0.2630000114440918
2020-07-08 11:30:00,0.5770001411437988
2020-07-08 12:00:00,0.48799991607666016
2020-07-08 12:30:00,0.43400001525878906
2020-07-08 13:00:00,0.3300001621246338
2020-07-08 13:30:00,0.312000036239624
2020-07-08 14:00:00,0.3819999694824219
2020-07-08 14:30:00,0.31599998474121094
2020-07-08 15:00:00,0.31599998474121094
2020-07-08 15:30:00,0.37000012397766113
2020-07-08 16:00:00,0.39999985694885254
2020-07-08 16:30:00,0.36100006103515625
2020-07-08 17:00:00,0.3409998416900635
2020-07-08 17:30:00,0.3319997787475586
2020-07-08 18:00:00,0.3169999122619629
2020-07-08 18:30:00,0.2929999828338623
2020-07-08 19:00:00,0.6159999370574951
2020-07-08 19:30:00,0.8410000801086426
2020-07-08 20:00:00,0.9479999542236328
2020-07-08 20:30:00,0.7650001049041748
2020-07-08 21:00:00,0.38499999046325684
2020-07-08 21:30:00,0.4780001640319824
2020-07-08 22:00:00,0.4160001277923584
2020-07-08 22:30:00,0.4159998893737793
2020-07-08 23:00:00,0.33699989318847656
2020-07-08 23:30:00,0.38499999046325684

